ClothAtlas: Joint Garment Identification and State Estimation under Self-Occlusion

Garment manipulation requires inferring both garment identity and complete configuration from partial, self-occluded observations. This creates a chicken-and-egg problem: completing a partial observation requires a garment-specific deformation prior, while identifying the garment requires a configuration that explains the observation. We introduce ClothAtlas, which jointly identifies garments and estimates their complete configurations from partial point clouds and a library of canonical meshes. A shared graph-conditioned flow-matching model samples configurations for each candidate mesh and ranks candidates by observation fit. The model accommodates different mesh shapes, vertex counts, and connectivities, allowing new garments to be added from canonical meshes alone without retraining. On held-out DexGarmentLab garments, ClothAtlas ranks the correct mesh first among 221 candidates for all 22 test garments from a single flat observation. From a single self-occluded observation, it identifies 15/22 garments, compared with 8/22 for a deterministic graph estimator. Persistent vertex identities support grasp-target localization on real garments, reducing mean error from 15.4 to 6.4 cm overall and from 17.0 to 8.3 cm on occluded targets compared with dense descriptor matching. Project page: https://clothatlas.github.io/

==> Images/data/reconstruction_violins/chamfer_mm_completion_body.dat <==
% x log10_error_mm
0.981118450352 0.848109057292
0.980580926967 0.849535446213
0.980033357447 0.850961835134
0.979475729696 0.852388224055
0.97890803828 0.853814612976
0.978330284592 0.855241001897
0.977742477006 0.856667390819
0.977144631024 0.85809377974
0.976536769404 0.859520168661
0.97591892229 0.860946557582
0.975291127308 0.862372946503
0.974653429671 0.863799335424
0.974005882247 0.865225724346
0.973348545627 0.866652113267
0.972681488162 0.868078502188
0.972004785995 0.869504891109
0.971318523062 0.87093128003
0.97062279108 0.872357668952
0.969917689511 0.873784057873
0.969203325502 0.875210446794
0.96847981381 0.876636835715
0.967747276695 0.878063224636
0.967005843794 0.879489613557
0.96625565197 0.880916002479
0.965496845137 0.8823423914
0.964729574057 0.883768780321
0.963953996114 0.885195169242
0.963170275065 0.886621558163
0.962378580758 0.888047947084
0.961579088836 0.889474336006
0.960771980402 0.890900724927
0.959957441675 0.892327113848
0.959135663608 0.893753502769
0.958306841489 0.89517989169
0.95747117452 0.896606280612
0.956628865367 0.898032669533
0.955780119701 0.899459058454
0.954925145706 0.900885447375
0.954064153574 0.902311836296
0.953197354986 0.903738225217
0.952324962569 0.905164614139
0.951447189345 0.90659100306
0.950564248165 0.908017391981
0.949676351134 0.909443780902
0.94878370902 0.910870169823
0.947886530669 0.912296558744
0.9469850224 0.913722947666
0.94607938741 0.915149336587
0.945169825174 0.916575725508
0.944256530841 0.918002114429
0.943339694647 0.91942850335
0.942419501323 0.920854892271
0.941496129522 0.922281281193
0.940569751246 0.923707670114
0.939640531302 0.925134059035
0.938708626764 0.926560447956
0.937774186456 0.927986836877
0.936837350461 0.929413225799
0.935898249652 0.93083961472
0.934957005247 0.932266003641
0.934013728398 0.933692392562
0.933068519808 0.935118781483
0.932121469379 0.936545170404
0.931172655901 0.937971559326
0.930222146777 0.939397948247
0.929269997779 0.940824337168
0.928316252858 0.942250726089
0.927360943985 0.94367711501
0.926404091039 0.945103503931
0.925445701744 0.946529892853
0.924485771642 0.947956281774
0.923524284121 0.949382670695
0.922561210484 0.950809059616
0.921596510069 0.952235448537
0.920630130413 0.953661837459
0.919662007464 0.95508822638
0.918692065841 0.956514615301
0.917720219137 0.957941004222
0.916746370271 0.959367393143
0.915770411879 0.960793782064
0.914792226755 0.962220170986
0.913811688325 0.963646559907
0.912828661169 0.965072948828
0.911843001575 0.966499337749
0.910854558127 0.96792572667
0.909863172336 0.969352115591
0.908868679288 0.970778504513
0.907870908331 0.972204893434
0.90686968378 0.973631282355
0.905864825648 0.975057671276
0.904856150392 0.976484060197
0.903843471676 0.977910449118
0.902826601148 0.97933683804
0.901805349219 0.980763226961
0.90077952585 0.982189615882
0.899748941342 0.983616004803
0.898713407114 0.985042393724
0.897672736487 0.986468782646
0.896626745444 0.987895171567
0.895575253379 0.989321560488
0.894518083836 0.990747949409
0.89345506521 0.99217433833
0.892386031436 0.993600727251
0.891310822635 0.995027116173
0.89022928574 0.996453505094
0.889141275074 0.997879894015
0.888046652892 0.999306282936
0.886945289884 1.00073267186
0.885837065621 1.00215906078
0.884721868965 1.0035854497
0.883599598415 1.00501183862
0.882470162414 1.00643822754
0.881333479581 1.00786461646
0.880189478908 1.00929100538
0.879038099877 1.01071739431
0.877879292532 1.01214378323
0.876713017485 1.01357017215
0.875539245855 1.01499656107
0.874357959153 1.01642294999
0.873169149106 1.01784933891
0.871972817408 1.01927572783
0.870768975422 1.02070211675
0.86955764382 1.02212850567
0.868338852156 1.0235548946
0.867112638394 1.02498128352
0.865879048374 1.02640767244
0.864638135223 1.02783406136
0.863389958722 1.02926045028
0.862134584622 1.0306868392
0.860872083915 1.03211322812
0.859602532065 1.03353961704
0.858326008202 1.03496600597
0.85704259428 1.03639239489
0.855752374206 1.03781878381
0.854455432948 1.03924517273
0.853151855614 1.04067156165
0.851841726521 1.04209795057
0.850525128249 1.04352433949
0.849202140689 1.04495072841
0.847872840088 1.04637711733
0.846537298103 1.04780350626
0.845195580849 1.04922989518
0.843847747978 1.0506562841
0.842493851763 1.05208267302
0.841133936213 1.05350906194
0.839768036208 1.05493545086
0.838396176681 1.05636183978
0.837018371823 1.0577882287
0.835634624342 1.05921461763
0.834244924766 1.06064100655
0.832849250797 1.06206739547
0.831447566727 1.06349378439
0.830039822907 1.06492017331
0.828625955286 1.06634656223
0.82720588502 1.06777295115
0.825779518149 1.06919934007
0.824346745349 1.07062572899
0.822907441766 1.07205211792
0.821461466931 1.07347850684
0.820008664752 1.07490489576
0.818548863598 1.07633128468
0.817081876468 1.0777576736
0.815607501245 1.07918406252
0.814125521048 1.08061045144
0.812635704665 1.08203684036
0.811137807082 1.08346322929
0.809631570103 1.08488961821
0.808116723056 1.08631600713
0.806592983597 1.08774239605
0.805060058596 1.08916878497
0.803517645111 1.09059517389
0.801965431456 1.09202156281
0.800403098343 1.09344795173
0.798830320112 1.09487434065
0.797246766041 1.09630072958
0.795652101729 1.0977271185
0.794045990554 1.09915350742
0.792428095204 1.10057989634
0.790798079267 1.10200628526
0.789155608896 1.10343267418
0.787500354514 1.1048590631
0.785831992595 1.10628545202
0.784150207472 1.10771184095
0.782454693207 1.10913822987
0.78074515549 1.11056461879
0.779021313575 1.11199100771
0.777282902249 1.11341739663
0.775529673816 1.11484378555
0.773761400108 1.11627017447
0.7719778745 1.11769656339
0.770178913936 1.11912295231
0.768364360957 1.12054934124
0.766534085716 1.12197573016
0.764687987991 1.12340211908
0.762825999176 1.124828508
0.760948084244 1.12625489692
0.759054243691 1.12768128584
0.757144515437 1.12910767476
0.755218976685 1.13053406368
0.75327774574 1.13196045261
0.751320983766 1.13338684153
0.74934889649 1.13481323045
0.747361735843 1.13623961937
0.745359801521 1.13766600829
0.743343442483 1.13909239721
0.741313058358 1.14051878613
0.739269100774 1.14194517505
0.737212074586 1.14337156397
0.735142539019 1.1447979529
0.733061108699 1.14622434182
0.730968454588 1.14765073074
0.7288653048 1.14907711966
0.726752445314 1.15050350858
0.724630720556 1.1519298975
0.722501033868 1.15335628642
0.72036434785 1.15478267534
0.718221684573 1.15620906427
0.716074125655 1.15763545319
0.713922812212 1.15906184211
0.711768944665 1.16048823103
0.709613782409 1.16191461995
0.707458643341 1.16334100887
0.705304903249 1.16476739779
0.703153995048 1.16619378671
0.701007407877 1.16762017563
0.698866686052 1.16904656456
0.696733427864 1.17047295348
0.69460928424 1.1718993424
0.692495957247 1.17332573132
0.690395198464 1.17475212024
0.688308807193 1.17617850916
0.686238628541 1.17760489808
0.684186551352 1.179031287
0.682154506 1.18045767593
0.680144462047 1.18188406485
0.678158425763 1.18331045377
0.67619843752 1.18473684269
0.674266569052 1.18616323161
0.672364920595 1.18758962053
0.670495617904 1.18901600945
0.668660809156 1.19044239837
0.666862661747 1.19186878729
0.665103358979 1.19329517622
0.663385096645 1.19472156514
0.661710079535 1.19614795406
0.660080517839 1.19757434298
0.658498623478 1.1990007319
0.656966606367 1.20042712082
0.655486670604 1.20185350974
0.654061010607 1.20327989866
0.652691807201 1.20470628759
0.651381223662 1.20613267651
0.65013140173 1.20755906543
0.648944457601 1.20898545435
0.647822477897 1.21041184327
0.646767515639 1.21183823219
0.64578158622 1.21326462111
0.644866663388 1.21469101003
0.644024675259 1.21611739895
0.64325750036 1.21754378788
0.642566963712 1.2189701768
0.641954832968 1.22039656572
0.641422814614 1.22182295464
0.640972550243 1.22324934356
0.640605612907 1.22467573248
0.640323503566 1.2261021214
0.640127647634 1.22752851032
0.640019391638 1.22895489925
0.64 1.23038128817
0.640070651941 1.23180767709
0.640232438531 1.23323406601
0.640486359883 1.23466045493
0.640833322497 1.23608684385
0.64127413678 1.23751323277
0.641809514717 1.23893962169
0.642440067742 1.24036601061
0.643166304776 1.24179239954
0.643988630464 1.24321878846
0.644907343608 1.24464517738
0.645922635803 1.2460715663
0.647034590274 1.24749795522
0.648243180934 1.24892434414
0.649548271648 1.25035073306
0.650949615721 1.25177712198
0.652446855603 1.25320351091
0.65403952282 1.25462989983
0.655727038125 1.25605628875
0.65750871188 1.25748267767
0.659383744651 1.25890906659
0.661351228046 1.26033545551
0.663410145752 1.26176184443
0.665559374816 1.26318823335
0.667797687131 1.26461462227
0.670123751137 1.2660410112
0.672536133743 1.26746740012
0.675033302447 1.26889378904
0.677613627665 1.27032017796
0.68027538525 1.27174656688
0.683016759206 1.2731729558
0.68583584459 1.27459934472
0.688730650577 1.27602573364
0.69169910371 1.27745212257
0.694739051299 1.27887851149
0.697848264979 1.28030490041
0.701024444405 1.28173128933
0.704265221085 1.28315767825
0.707568162338 1.28458406717
0.710930775358 1.28601045609
0.714350511385 1.28743684501
0.717824769976 1.28886323393
0.72135090334 1.29028962286
0.724926220763 1.29171601178
0.728547993072 1.2931424007
0.732213457168 1.29456878962
0.735919820573 1.29599517854
0.739664266018 1.29742156746
0.743443956042 1.29884795638
0.747256037581 1.3002743453
0.751097646563 1.30170073423
0.754965912474 1.30312712315
0.758857962893 1.30455351207
0.762770927987 1.30597990099
0.766701944948 1.30740628991
0.770648162376 1.30883267883
0.774606744579 1.31025906775
0.778574875794 1.31168545667
0.782549764318 1.31311184559
0.786528646532 1.31453823452
0.790508790823 1.31596462344
0.794487501378 1.31739101236
0.798462121863 1.31881740128
0.802430038962 1.3202437902
0.80638868578 1.32167017912
0.810335545099 1.32309656804
0.814268152481 1.32452295696
0.818184099221 1.32594934589
0.822081035134 1.32737573481
0.825956671174 1.32880212373
0.829808781893 1.33022851265
0.833635207723 1.33165490157
0.837433857084 1.33308129049
0.841202708319 1.33450767941
0.844939811452 1.33593406833
0.848643289764 1.33736045725
0.852311341197 1.33878684618
0.855942239579 1.3402132351
0.859534335666 1.34163962402
0.863086058019 1.34306601294
0.866595913699 1.34449240186
0.870062488796 1.34591879078
0.873484448783 1.3473451797
0.876860538711 1.34877156862
0.880189583239 1.35019795755
0.883470486504 1.35162434647
0.886702231841 1.35305073539
0.88988388135 1.35447712431
0.893014575322 1.35590351323
0.89609353152 1.35732990215
0.899120044335 1.35875629107
0.902093483806 1.36018267999
0.905013294521 1.36160906891
0.907878994403 1.36303545784
0.910690173384 1.36446184676
0.913446491976 1.36588823568
0.916147679748 1.3673146246
0.918793533707 1.36874101352
0.921383916602 1.37016740244
0.923918755145 1.37159379136
0.926398038165 1.37302018028
0.9288218147 1.37444656921
0.931190192024 1.37587295813
0.933503333637 1.37729934705
0.935761457196 1.37872573597
0.937964832422 1.38015212489
0.940113778966 1.38157851381
0.942208664255 1.38300490273
0.944249901321 1.38443129165
0.946237946609 1.38585768057
0.948173297787 1.3872840695
0.950056491548 1.38871045842
0.951888101418 1.39013684734
0.953668735573 1.39156323626
0.955399034668 1.39298962518
0.957079669685 1.3944160141
0.958711339806 1.39584240302
0.960294770308 1.39726879194
0.961830710493 1.39869518087
0.963319931648 1.40012156979
0.964763225053 1.40154795871
0.966161400017 1.40297434763
0.967515281967 1.40440073655
0.96882571058 1.40582712547
0.970093537969 1.40725351439
0.971319626916 1.40867990331
0.972504849157 1.41010629223
0.973650083732 1.41153268116
0.974756215378 1.41295907008
0.975824132993 1.414385459
0.976854728151 1.41581184792
0.977848893681 1.41723823684
1.02215110632 1.41723823684
1.02314527185 1.41581184792
1.02417586701 1.414385459
1.02524378462 1.41295907008
1.02634991627 1.41153268116
1.02749515084 1.41010629223
1.02868037308 1.40867990331
1.02990646203 1.40725351439
1.03117428942 1.40582712547
1.03248471803 1.40440073655
1.03383859998 1.40297434763
1.03523677495 1.40154795871
1.03668006835 1.40012156979
1.03816928951 1.39869518087
1.03970522969 1.39726879194
1.04128866019 1.39584240302
1.04292033031 1.3944160141
1.04460096533 1.39298962518
1.04633126443 1.39156323626
1.04811189858 1.39013684734
1.04994350845 1.38871045842
1.05182670221 1.3872840695
1.05376205339 1.38585768057
1.05575009868 1.38443129165
1.05779133574 1.38300490273
1.05988622103 1.38157851381
1.06203516758 1.38015212489
1.0642385428 1.37872573597
1.06649666636 1.37729934705
1.06880980798 1.37587295813
1.0711781853 1.37444656921
1.07360196183 1.37302018028
1.07608124486 1.37159379136
1.0786160834 1.37016740244
1.08120646629 1.36874101352
1.08385232025 1.3673146246
1.08655350802 1.36588823568
1.08930982662 1.36446184676
1.0921210056 1.36303545784
1.09498670548 1.36160906891
1.09790651619 1.36018267999
1.10087995566 1.35875629107
1.10390646848 1.35732990215
1.10698542468 1.35590351323
1.11011611865 1.35447712431
1.11329776816 1.35305073539
1.1165295135 1.35162434647
1.11981041676 1.35019795755
1.12313946129 1.34877156862
1.12651555122 1.3473451797
1.1299375112 1.34591879078
1.1334040863 1.34449240186
1.13691394198 1.34306601294
1.14046566433 1.34163962402
1.14405776042 1.3402132351
1.1476886588 1.33878684618
1.15135671024 1.33736045725
1.15506018855 1.33593406833
1.15879729168 1.33450767941
1.16256614292 1.33308129049
1.16636479228 1.33165490157
1.17019121811 1.33022851265
1.17404332883 1.32880212373
1.17791896487 1.32737573481
1.18181590078 1.32594934589
1.18573184752 1.32452295696
1.1896644549 1.32309656804
1.19361131422 1.32167017912
1.19756996104 1.3202437902
1.20153787814 1.31881740128
1.20551249862 1.31739101236
1.20949120918 1.31596462344
1.21347135347 1.31453823452
1.21745023568 1.31311184559
1.22142512421 1.31168545667
1.22539325542 1.31025906775
1.22935183762 1.30883267883
1.23329805505 1.30740628991
1.23722907201 1.30597990099
1.24114203711 1.30455351207
1.24503408753 1.30312712315
1.24890235344 1.30170073423
1.25274396242 1.3002743453
1.25655604396 1.29884795638
1.26033573398 1.29742156746
1.26408017943 1.29599517854
1.26778654283 1.29456878962
1.27145200693 1.2931424007
1.27507377924 1.29171601178
1.27864909666 1.29028962286
1.28217523002 1.28886323393
1.28564948861 1.28743684501
1.28906922464 1.28601045609
1.29243183766 1.28458406717
1.29573477891 1.28315767825
1.2989755556 1.28173128933
1.30215173502 1.28030490041
1.3052609487 1.27887851149
1.30830089629 1.27745212257
1.31126934942 1.27602573364
1.31416415541 1.27459934472
1.31698324079 1.2731729558
1.31972461475 1.27174656688
1.32238637233 1.27032017796
1.32496669755 1.26889378904
1.32746386626 1.26746740012
1.32987624886 1.2660410112
1.33220231287 1.26461462227
1.33444062518 1.26318823335
1.33658985425 1.26176184443
1.33864877195 1.26033545551
1.34061625535 1.25890906659
1.34249128812 1.25748267767
1.34427296187 1.25605628875
1.34596047718 1.25462989983
1.3475531444 1.25320351091
1.34905038428 1.25177712198
1.35045172835 1.25035073306
1.35175681907 1.24892434414
1.35296540973 1.24749795522
1.3540773642 1.2460715663
1.35509265639 1.24464517738
1.35601136954 1.24321878846
1.35683369522 1.24179239954
1.35755993226 1.24036601061
1.35819048528 1.23893962169
1.35872586322 1.23751323277
1.3591666775 1.23608684385
1.35951364012 1.23466045493
1.35976756147 1.23323406601
1.35992934806 1.23180767709
1.36 1.23038128817
1.35998060836 1.22895489925
1.35987235237 1.22752851032
1.35967649643 1.2261021214
1.35939438709 1.22467573248
1.35902744976 1.22324934356
1.35857718539 1.22182295464
1.35804516703 1.22039656572
1.35743303629 1.2189701768
1.35674249964 1.21754378788
1.35597532474 1.21611739895
1.35513333661 1.21469101003
1.35421841378 1.21326462111
1.35323248436 1.21183823219
1.3521775221 1.21041184327
1.3510555424 1.20898545435
1.34986859827 1.20755906543
1.34861877634 1.20613267651
1.3473081928 1.20470628759
1.34593898939 1.20327989866
1.3445133294 1.20185350974
1.34303339363 1.20042712082
1.34150137652 1.1990007319
1.33991948216 1.19757434298
1.33828992046 1.19614795406
1.33661490335 1.19472156514
1.33489664102 1.19329517622
1.33313733825 1.19186878729
1.33133919084 1.19044239837
1.3295043821 1.18901600945
1.3276350794 1.18758962053
1.32573343095 1.18616323161
1.32380156248 1.18473684269
1.32184157424 1.18331045377
1.31985553795 1.18188406485
1.317845494 1.18045767593
1.31581344865 1.179031287
1.31376137146 1.17760489808
1.31169119281 1.17617850916
1.30960480154 1.17475212024
1.30750404275 1.17332573132
1.30539071576 1.1718993424
1.30326657214 1.17047295348
1.30113331395 1.16904656456
1.29899259212 1.16762017563
1.29684600495 1.16619378671
1.29469509675 1.16476739779
1.29254135666 1.16334100887
1.29038621759 1.16191461995
1.28823105533 1.16048823103
1.28607718779 1.15906184211
1.28392587434 1.15763545319
1.28177831543 1.15620906427
1.27963565215 1.15478267534
1.27749896613 1.15335628642
1.27536927944 1.1519298975
1.27324755469 1.15050350858
1.2711346952 1.14907711966
1.26903154541 1.14765073074
1.2669388913 1.14622434182
1.26485746098 1.1447979529
1.26278792541 1.14337156397
1.26073089923 1.14194517505
1.25868694164 1.14051878613
1.25665655752 1.13909239721
1.25464019848 1.13766600829
1.25263826416 1.13623961937
1.25065110351 1.13481323045
1.24867901623 1.13338684153
1.24672225426 1.13196045261
1.24478102331 1.13053406368
1.24285548456 1.12910767476
1.24094575631 1.12768128584
1.23905191576 1.12625489692
1.23717400082 1.124828508
1.23531201201 1.12340211908
1.23346591428 1.12197573016
1.23163563904 1.12054934124
1.22982108606 1.11912295231
1.2280221255 1.11769656339
1.22623859989 1.11627017447
1.22447032618 1.11484378555
1.22271709775 1.11341739663
1.22097868643 1.11199100771
1.21925484451 1.11056461879
1.21754530679 1.10913822987
1.21584979253 1.10771184095
1.2141680074 1.10628545202
1.21249964549 1.1048590631
1.2108443911 1.10343267418
1.20920192073 1.10200628526
1.2075719048 1.10057989634
1.20595400945 1.09915350742
1.20434789827 1.0977271185
1.20275323396 1.09630072958
1.20116967989 1.09487434065
1.19959690166 1.09344795173
1.19803456854 1.09202156281
1.19648235489 1.09059517389
1.1949399414 1.08916878497
1.1934070164 1.08774239605
1.19188327694 1.08631600713
1.1903684299 1.08488961821
1.18886219292 1.08346322929
1.18736429533 1.08203684036
1.18587447895 1.08061045144
1.18439249875 1.07918406252
1.18291812353 1.0777576736
1.1814511364 1.07633128468
1.17999133525 1.07490489576
1.17853853307 1.07347850684
1.17709255823 1.07205211792
1.17565325465 1.07062572899
1.17422048185 1.06919934007
1.17279411498 1.06777295115
1.17137404471 1.06634656223
1.16996017709 1.06492017331
1.16855243327 1.06349378439
1.1671507492 1.06206739547
1.16575507523 1.06064100655
1.16436537566 1.05921461763
1.16298162818 1.0577882287
1.16160382332 1.05636183978
1.16023196379 1.05493545086
1.15886606379 1.05350906194
1.15750614824 1.05208267302
1.15615225202 1.0506562841
1.15480441915 1.04922989518
1.1534627019 1.04780350626
1.15212715991 1.04637711733
1.15079785931 1.04495072841
1.14947487175 1.04352433949
1.14815827348 1.04209795057
1.14684814439 1.04067156165
1.14554456705 1.03924517273
1.14424762579 1.03781878381
1.14295740572 1.03639239489
1.1416739918 1.03496600597
1.14039746793 1.03353961704
1.13912791608 1.03211322812
1.13786541538 1.0306868392
1.13661004128 1.02926045028
1.13536186478 1.02783406136
1.13412095163 1.02640767244
1.13288736161 1.02498128352
1.13166114784 1.0235548946
1.13044235618 1.02212850567
1.12923102458 1.02070211675
1.12802718259 1.01927572783
1.12683085089 1.01784933891
1.12564204085 1.01642294999
1.12446075415 1.01499656107
1.12328698252 1.01357017215
1.12212070747 1.01214378323
1.12096190012 1.01071739431
1.11981052109 1.00929100538
1.11866652042 1.00786461646
1.11752983759 1.00643822754
1.11640040158 1.00501183862
1.11527813104 1.0035854497
1.11416293438 1.00215906078
1.11305471012 1.00073267186
1.11195334711 0.999306282936
1.11085872493 0.997879894015
1.10977071426 0.996453505094
1.10868917737 0.995027116173
1.10761396856 0.993600727251
1.10654493479 0.99217433833
1.10548191616 0.990747949409
1.10442474662 0.989321560488
1.10337325456 0.987895171567
1.10232726351 0.986468782646
1.10128659289 0.985042393724
1.10025105866 0.983616004803
1.09922047415 0.982189615882
1.09819465078 0.980763226961
1.09717339885 0.97933683804
1.09615652832 0.977910449118
1.09514384961 0.976484060197
1.09413517435 0.975057671276
1.09313031622 0.973631282355
1.09212909167 0.972204893434
1.09113132071 0.970778504513
1.09013682766 0.969352115591
1.08914544187 0.96792572667
1.08815699843 0.966499337749
1.08717133883 0.965072948828
1.08618831168 0.963646559907
1.08520777325 0.962220170986
1.08422958812 0.960793782064
1.08325362973 0.959367393143
1.08227978086 0.957941004222
1.08130793416 0.956514615301
1.08033799254 0.95508822638
1.07936986959 0.953661837459
1.07840348993 0.952235448537
1.07743878952 0.950809059616
1.07647571588 0.949382670695
1.07551422836 0.947956281774
1.07455429826 0.946529892853
1.07359590896 0.945103503931
1.07263905602 0.94367711501
1.07168374714 0.942250726089
1.07073000222 0.940824337168
1.06977785322 0.939397948247
1.0688273441 0.937971559326
1.06787853062 0.936545170404
1.06693148019 0.935118781483
1.0659862716 0.933692392562
1.06504299475 0.932266003641
1.06410175035 0.93083961472
1.06316264954 0.929413225799
1.06222581354 0.927986836877
1.06129137324 0.926560447956
1.0603594687 0.925134059035
1.05943024875 0.923707670114
1.05850387048 0.922281281193
1.05758049868 0.920854892271
1.05666030535 0.91942850335
1.05574346916 0.918002114429
1.05483017483 0.916575725508
1.05392061259 0.915149336587
1.0530149776 0.913722947666
1.05211346933 0.912296558744
1.05121629098 0.910870169823
1.05032364887 0.909443780902
1.04943575183 0.908017391981
1.04855281066 0.90659100306
1.04767503743 0.905164614139
1.04680264501 0.903738225217
1.04593584643 0.902311836296
1.04507485429 0.900885447375
1.0442198803 0.899459058454
1.04337113463 0.898032669533
1.04252882548 0.896606280612
1.04169315851 0.89517989169
1.04086433639 0.893753502769
1.04004255832 0.892327113848
1.0392280196 0.890900724927
1.03842091116 0.889474336006
1.03762141924 0.888047947084
1.03682972494 0.886621558163
1.03604600389 0.885195169242
1.03527042594 0.883768780321
1.03450315486 0.8823423914
1.03374434803 0.880916002479
1.03299415621 0.879489613557
1.03225272331 0.878063224636
1.03152018619 0.876636835715
1.0307966745 0.875210446794
1.03008231049 0.873784057873
1.02937720892 0.872357668952
1.02868147694 0.87093128003
1.02799521401 0.869504891109
1.02731851184 0.868078502188
1.02665145437 0.866652113267
1.02599411775 0.865225724346
1.02534657033 0.863799335424
1.02470887269 0.862372946503
1.02408107771 0.860946557582
1.0234632306 0.859520168661
1.02285536898 0.85809377974
1.02225752299 0.856667390819
1.02166971541 0.855241001897
1.02109196172 0.853814612976
1.0205242703 0.852388224055
1.01996664255 0.850961835134
1.01941907303 0.849535446213
1.01888154965 0.848109057292


==> Images/data/reconstruction_violins/chamfer_mm_completion_tail.dat <==
% x log10_error_mm
1.26384935638 1.30567984751
1.29403905649 1.30512795716
1.33252959454 1.30726958614
1.21159318669 1.30669733081
1.28487984749 1.33373285715
1.29997543699 1.30651702359
1.1843997428 1.31563840681
1.30699764975 1.31283713391
1.22669853452 1.3138638291
1.17800655137 1.34352496105
1.24558916613 1.30497699377
1.19250116248 1.31057223641
1.17754102806 1.31139730846
1.28475672709 1.34338744702
1.34998754451 1.31807939102
1.19006658643 1.30818388011
1.34064706336 1.32948805529
1.19164361086 1.30474451303
1.3241366205 1.307213574
1.18258370526 1.31811077378
1.17780144362 1.30862825137
1.24094118359 1.30698029756
1.32865145431 1.30753834474
1.3083034337 1.3119355505
1.37268312622 1.30357223666
1.24655841239 1.33258760296
1.30067431968 1.30753277239
1.29676991009 1.32311505516
1.36510768739 1.3052996076
1.21182473792 1.30722035964
1.19984800537 1.31295493286
1.2701720068 1.33245168621
1.31124142697 1.3138021259
1.24060651935 1.32485039908
1.34828158829 1.31329210523
1.37097745802 1.3081162307
1.26856542326 1.31707711523
1.16855066114 1.30806253132
1.36423831516 1.31311084637
1.35165395855 1.30761877043
1.2846372735 1.32187653043
1.22435947493 1.31104757956
1.32880526873 1.31216924337
1.29737301444 1.31323740622
1.19774249476 1.31862226557
1.31763989227 1.33187581626
1.34624699722 1.308061893
1.34629963156 1.30834940816
1.24065258442 1.35544101861
1.37164282236 1.35659792615
1.19946440378 1.33128110888
1.35855309469 1.31284819186
1.35307509809 1.32023030267
1.34439593795 1.31666313242
1.31230779027 1.33019842765
1.16674091582 1.3179325799
1.27454696865 1.31206988295
1.29039192849 1.37047955852
1.35027074972 1.32821586669
1.26239780725 1.30748747325
1.25630281953 1.30857395112
1.2735889008 1.3540284637
1.27421218213 1.312339633
1.28095085185 1.3238750973
1.17900872323 1.36242833502
1.33917585468 1.34376355422
1.33705079347 1.32436099276
1.35300468866 1.32278860655
1.33208579543 1.31865087912
1.26455379226 1.32918988535
1.37480897729 1.31835136642
1.23378692768 1.30441630896
1.17344200166 1.34625041907
1.37234112716 1.30992675621
1.22857695936 1.32258238179
1.2175649006 1.33621654795
1.22740956615 1.31784284438
1.17640235217 1.31887173566
1.25983443218 1.30495418526
1.31447800899 1.30896813417
1.26168712679 1.36196520166
1.36737535048 1.34218876339
1.33235368495 1.36091795037
1.2433002858 1.32391865718
1.20343571597 1.30988589184
1.35676389038 1.31304480068
1.23404655528 1.30759768358
1.27195239578 1.30770639503
1.28005356687 1.30816615806
1.34883308534 1.32816481293
1.19337388305 1.32108924163
1.33995106168 1.37455716086
1.32600738019 1.31060609417
1.23704437801 1.30396500968
1.17805162686 1.35097202513
1.24761013096 1.32072073575
1.17010891138 1.31254590103
1.22440058782 1.32420006255
1.24918399439 1.32013980319
1.37953642465 1.38349633225
1.27353357105 1.35788572449
1.31734829259 1.31172121941
1.34281277131 1.31310362223
1.36791426998 1.30827816427
1.32404889573 1.31341436897
1.20536777537 1.31782566833
1.35701559408 1.31329442145
1.21489858226 1.31626302489
1.28920628365 1.31731789724
1.21219642026 1.32356204337
1.34235589055 1.3203151384
1.23525664116 1.35244007234
1.28569600137 1.35204115275
1.16778418323 1.3592301722
1.19437146708 1.32142510177
1.1965340551 1.3595818944
1.28648319524 1.36380071801
1.33612209819 1.38193385849
1.31822493048 1.37372512884
1.27784086193 1.34169332116
1.26089408967 1.33690621268
1.18038688249 1.33152723718
1.3044379662 1.33594869766
1.22895183244 1.35422051357
1.18644664641 1.33556403403
1.21282048279 1.30837959886
1.33675978341 1.31096388744
1.1823562348 1.31787413315
1.16795685687 1.30499440521
1.22080212524 1.31707791598
1.28041229645 1.30650228963
1.27415316197 1.30662171725
1.18812741059 1.30663438239
1.26647638238 1.30932743742
1.26482246336 1.32938596795
1.33232512283 1.31313061774
1.30281259969 1.31451853474
1.28671707643 1.34188965164
1.24059888435 1.3197457096
1.34527601524 1.312312594
1.21241428323 1.32913510664
1.3672009834 1.37044104286
1.35399251015 1.37590195329
1.31285524958 1.32279541379
1.27774206395 1.32755462343
1.28157401781 1.34297566498
1.16422481727 1.32875844802
1.37058453564 1.37309077623
1.21743063632 1.36258615963
1.36048213013 1.3143909534
1.32097079963 1.30505229332
1.17089764116 1.36825862982
1.29173664306 1.32978816883
1.30386521373 1.33478367762
1.21342259934 1.31388609953
1.37992616195 1.32847317952
1.33954477579 1.3254773765
1.25637602003 1.33874172148
1.27728895866 1.30532063045
1.18206253086 1.33539551403
1.27007875368 1.3075528535
1.23713759541 1.33420130033
1.23950288777 1.32673334814
1.33150648434 1.34090067859
1.28191255678 1.32900627167
1.16995815748 1.35877945521
1.24784860144 1.30932510351
1.37053786483 1.30766655888
1.23245423932 1.30519839007
1.34513640871 1.33984010996
1.32403178995 1.34111778856
1.31234557353 1.32307691456
1.30565484494 1.34352712254
1.33290871663 1.32978649325
1.31702634705 1.34348850392
1.21090951213 1.39546262319
1.26554192984 1.34710781699
1.16508544746 1.31111484687
1.18256197435 1.38134919273
1.16788096025 1.33774017021
1.33635511349 1.30369384129
1.36308298869 1.33431243533
1.18121596475 1.30373700354
1.24436645396 1.3085855911
1.20023134929 1.31800769973
1.36352130356 1.31271478992
1.25883226273 1.30779344149
1.29923169086 1.3341781475
1.27108417448 1.31692016848
1.37199676743 1.36191121127
1.16198634243 1.32116277881
1.33871066066 1.33483250871
1.27213809298 1.3292284043
1.35887497044 1.31529305083
1.22868205959 1.31394682128
1.33800367497 1.32307561223
1.2388761651 1.33130590431
1.34584323782 1.33491373245
1.36023538276 1.34816198636
1.24865645877 1.31140665773
1.35063526428 1.31571122896
1.23222584494 1.33355826213
1.23871067508 1.30487885673
1.16937648034 1.31887224506
1.25883066288 1.30559053584
1.30559993295 1.31261697548
1.29401573578 1.31349586365
1.30901037055 1.33406156927
1.19319191878 1.31244410719
1.34851143821 1.31628685553
1.16161855931 1.32065768884
1.21627550861 1.31722938297
1.24448359391 1.34343977888
1.25028117463 1.37325720159
1.22875937541 1.32116394161
1.24158244934 1.34742324172
1.23413548581 1.31188071381
1.20226027208 1.32838325023
1.31399535388 1.35745027561
1.20770894499 1.34525836279
1.28176130624 1.32780306004
1.25945125722 1.31682357517
1.20883020783 1.34048302397
1.24322918006 1.34116026234
1.26787378419 1.31479512577
1.35081157451 1.33137032711
1.24410614083 1.36351408092
1.37913160315 1.3053959045
1.35665579137 1.32121185415
1.32546779689 1.30532736086
1.20890073125 1.31964608105
1.32005916671 1.32200986099
1.24335542269 1.3128177163
1.1710980327 1.31615529746
1.32202070843 1.32796347121
1.21340726417 1.34140217008
1.26818218034 1.34083571311
1.25631405391 1.31098274494
1.36862441448 1.32317900343
1.22711165692 1.31253560137
1.33713766197 1.32336119903
1.1710851403 1.36232926779
1.2505248189 1.41723823684
1.25442909008 1.31755660092
1.21999228256 1.30763532777
1.20511145664 1.3064425397
1.22426771693 1.30890234503
1.16654688689 1.31090862341
1.18522428288 1.34804053191
1.27430650597 1.3254208158
1.25690291215 1.30558169642
1.28783720974 1.3246771451
1.22985776247 1.30977257387
1.1730820126 1.32296424127
1.32383882058 1.33549062326
1.19591265495 1.3475037751
1.36148416986 1.39225271214
1.25709418691 1.31111014691
1.27578339159 1.30546895044
1.27555437701 1.30525224878
1.30915097717 1.32295692288
1.25722310713 1.32671525586
1.20015120013 1.31192224879
1.34040800186 1.31124207314
1.23552310327 1.30480673283
1.1857680915 1.30521495403
1.21655375587 1.31353652079
1.26473442321 1.31587198384
1.28988186636 1.30447268507
1.18514578186 1.31213993423
1.17736039537 1.30543445054
1.32654040781 1.30626229864
1.30891648382 1.35282492436
1.28553516827 1.41024057948
1.16385969972 1.33730184797
1.27097512019 1.3091450951
1.16950522214 1.3359248896
1.31140351836 1.31286662933
1.30631842019 1.31772506918
1.22723506363 1.32321712301
1.22594210753 1.31278960443
1.22164608778 1.33313884371
1.16556034708 1.32979441735
1.28559869764 1.30706243976
1.30368061381 1.33355850798
1.24390648761 1.31952000336
1.16527584256 1.35469524447
1.19827359856 1.34816767117
1.18103386353 1.31986158759
1.37196738436 1.30631750003
1.3630907517 1.34932645535
1.19533413303 1.30360491775
1.3457156226 1.37494693794
1.30994766637 1.3355174993
1.35887252147 1.33985523181
1.37867870082 1.3454501787
1.24281901666 1.3548590459
1.19428018142 1.3647822871
1.36218567936 1.35691177533
1.18487160555 1.35845390975
1.23561924235 1.37126714609
1.19446544024 1.32058198594
1.35498999485 1.3080419852
1.31873455875 1.34310109925
1.3253241885 1.32559656179
1.31847658261 1.3337930377
1.22373182189 1.31519984126
1.37771006751 1.31394587281
1.24997942011 1.32423012047
1.28911670312 1.32190014318
1.36984542162 1.31715279491
1.27658680013 1.32300873735
1.35793153763 1.36590886261
1.24209776662 1.35171127921
1.36783423066 1.36682364132
1.24535371335 1.33426734405
1.18746404227 1.32199099665
1.27726908407 1.32887749165
1.27679715529 1.32327605871
1.31204126275 1.31374905511
1.33200794634 1.32216807122
1.20943429759 1.39443997445
1.37707866835 1.35364673657
1.31034197997 1.36996585842
1.29406039075 1.30378959381
1.30470683432 1.32064853785
1.37242725369 1.33108698551
1.2019255448 1.30577261841
1.17292728621 1.31131256961
1.23334941492 1.31432841638
1.16599594475 1.30904033951
1.18903001769 1.30768801459
1.20304618884 1.30601166029
1.32177187518 1.32799464479
1.20025733065 1.34288351822
1.31499442685 1.30810602796
1.34045304481 1.31152392856
1.37435352706 1.31427145339
1.31364453786 1.32864670992
1.21639407149 1.30463790325
1.34705794366 1.31044703003
1.17780564054 1.32469031572
1.16761473317 1.30461550877
1.29467660077 1.30624612232
1.27140296591 1.33468400668
1.24234660045 1.31283650858
1.19312687252 1.30573755154
1.22901152872 1.3389517852
1.30654355451 1.35775558469
1.33210224589 1.33508571846
1.16450684457 1.3117410803
1.32874165925 1.34833183172
1.26813593795 1.32285697152
1.16803029401 1.32079667955
1.3295559814 1.31421445828
1.28681586078 1.32331048576
1.37842043173 1.31414776581
1.20417385952 1.30913775392
1.36797058421 1.31547668356
1.21504586422 1.30687843947
1.19491555407 1.32708065625
1.22710254392 1.33908034698
1.25879797668 1.30805727861
1.31926096511 1.30678740454
1.33105619642 1.30641976553
1.37896651491 1.3396219977
1.25329931984 1.31477777692
1.26953318311 1.30721754714
1.27947510894 1.30876033655
1.23020593719 1.30818484092
1.2302705873 1.30698532946
1.19652611213 1.30599416411
1.18379804113 1.31952382654
1.36749268226 1.30735325692
1.3404369917 1.30808680119
1.34996617583 1.30412497359
1.22891767081 1.30625258414


==> Images/data/reconstruction_violins/chamfer_mm_deterministic_body.dat <==
% x log10_error_mm
1.98116008797 0.794949424788
1.98022649131 0.797441922497
1.97926393278 0.799934420205
1.97827221296 0.802426917914
1.97725112638 0.804919415622
1.97620045698 0.807411913331
1.97511997333 0.809904411039
1.97400942374 0.812396908748
1.97286853136 0.814889406456
1.97169698921 0.817381904165
1.97049445536 0.819874401873
1.96926054808 0.822366899582
1.96799484139 0.82485939729
1.96669686067 0.827351894999
1.96536607871 0.829844392707
1.96400191219 0.832336890416
1.96260371851 0.834829388124
1.96117079331 0.837321885833
1.95970236848 0.839814383541
1.95819761089 0.842306881249
1.95665562189 0.844799378958
1.95507543756 0.847291876666
1.95345602974 0.849784374375
1.95179630807 0.852276872083
1.9500951228 0.854769369792
1.94835126862 0.8572618675
1.94656348943 0.859754365209
1.94473048402 0.862246862917
1.9428509127 0.864739360626
1.94092340491 0.867231858334
1.93894656768 0.869724356043
1.93691899494 0.872216853751
1.93483927767 0.87470935146
1.93270601474 0.877201849168
1.93051782446 0.879694346877
1.92827335663 0.882186844585
1.92597130514 0.884679342293
1.92361042089 0.887171840002
1.92118952493 0.88966433771
1.91870752178 0.892156835419
1.91616341266 0.894649333127
1.91355630859 0.897141830836
1.91088544321 0.899634328544
1.90815018514 0.902126826253
1.90535004968 0.904619323961
1.90248470983 0.90711182167
1.89955400638 0.909604319378
1.89655795699 0.912096817087
1.89349676404 0.914589314795
1.89037082124 0.917081812504
1.88718071879 0.919574310212
1.88392724699 0.922066807921
1.88061139827 0.924559305629
1.87723436755 0.927051803338
1.87379755074 0.929544301046
1.87030254161 0.932036798754
1.8667511267 0.934529296463
1.86314527853 0.937021794171
1.85948714703 0.93951429188
1.85577904918 0.942006789588
1.85202345711 0.944499287297
1.84822298457 0.946991785005
1.84438037208 0.949484282714
1.84049847073 0.951976780422
1.83658022499 0.954469278131
1.83262865459 0.956961775839
1.82864683574 0.959454273548
1.82463788198 0.961946771256
1.82060492479 0.964439268965
1.81655109444 0.966931766673
1.81247950104 0.969424264382
1.8083932165 0.97191676209
1.80429525725 0.974409259799
1.80018856839 0.976901757507
1.79607600929 0.979394255215
1.79196034104 0.981886752924
1.78784421605 0.984379250632
1.78373016989 0.986871748341
1.77962061572 0.989364246049
1.77551784151 0.991856743758
1.77142401006 0.994349241466
1.7673411621 0.996841739175
1.76327122252 0.999334236883
1.75921600961 1.00182673459
1.75517724756 1.0043192323
1.75115658192 1.00681173001
1.74715559801 1.00930422772
1.74317584222 1.01179672543
1.73921884571 1.01428922313
1.73528615055 1.01678172084
1.73137933779 1.01927421855
1.72750005718 1.02176671626
1.7236500581 1.02425921397
1.71983122132 1.02675171168
1.71604559109 1.02924420938
1.71229540695 1.03173670709
1.70858313504 1.0342292048
1.70491149798 1.03672170251
1.70128350316 1.03921420022
1.69770246864 1.04170669793
1.6941720463 1.04419919564
1.69069624164 1.04669169334
1.68727942981 1.04918419105
1.68392636745 1.05167668876
1.68064219987 1.05416918647
1.67743246331 1.05666168418
1.67430308197 1.05915418189
1.67126035957 1.0616466796
1.66831096532 1.0641391773
1.66546191421 1.06663167501
1.66272054166 1.06912417272
1.66009447251 1.07161667043
1.65759158466 1.07410916814
1.6552199675 1.07660166585
1.65298787537 1.07909416355
1.65090367671 1.08158666126
1.64897579903 1.08407915897
1.64721267045 1.08657165668
1.64562265831 1.08906415439
1.64421400551 1.0915566521
1.64299476519 1.09404914981
1.64197273456 1.09654164751
1.64115538851 1.09903414522
1.64054981381 1.10152664293
1.64016264462 1.10401914064
1.64 1.10651163835
1.64006742431 1.10900413606
1.64036983092 1.11149663376
1.64091145015 1.11398913147
1.64169578188 1.11648162918
1.64272555341 1.11897412689
1.64400268316 1.1214666246
1.64552825049 1.12395912231
1.64730247204 1.12645162002
1.64932468493 1.12894411772
1.65159333689 1.13143661543
1.65410598348 1.13392911314
1.65685929244 1.13642161085
1.65984905505 1.13891410856
1.66307020443 1.14140660627
1.66651684047 1.14389910397
1.67018226114 1.14639160168
1.67405899985 1.14888409939
1.67813886836 1.1513765971
1.6824130048 1.15386909481
1.68687192629 1.15636159252
1.69150558551 1.15885409023
1.69630343071 1.16134658793
1.70125446848 1.16383908564
1.70634732865 1.16633158335
1.71157033065 1.16882408106
1.71691155078 1.17131657877
1.7223588896 1.17380907648
1.72790013898 1.17630157418
1.73352304806 1.17879407189
1.73921538775 1.1812865696
1.74496501303 1.18377906731
1.75075992276 1.18627156502
1.75658831644 1.18876406273
1.76243864756 1.19125656044
1.76829967321 1.19374905814
1.77416049972 1.19624155585
1.78001062398 1.19873405356
1.78583997037 1.20122655127
1.79163892317 1.20371904898
1.79739835426 1.20621154669
1.80310964632 1.20870404439
1.80876471128 1.2111965421
1.81435600436 1.21368903981
1.81987653363 1.21618153752
1.82531986531 1.21867403523
1.83068012498 1.22116653294
1.83595199502 1.22365903065
1.84113070827 1.22615152835
1.84621203852 1.22864402606
1.85119228776 1.23113652377
1.85606827076 1.23362902148
1.8608372971 1.23612151919
1.86549715109 1.2386140169
1.87004606975 1.24110651461
1.87448271926 1.24359901231
1.87880617016 1.24609151002
1.88301587155 1.24858400773
1.88711162463 1.25107650544
1.89109355576 1.25356900315
1.8949620894 1.25606150086
1.89871792113 1.25855399856
1.90236199089 1.26104649627
1.90589545679 1.26353899398
1.90931966952 1.26603149169
1.91263614768 1.2685239894
1.91584655401 1.27101648711
1.91895267281 1.27350898482
1.92195638847 1.27600148252
1.92485966548 1.27849398023
1.9276645296 1.28098647794
1.93037305064 1.28347897565
1.9329873266 1.28597147336
1.93550946933 1.28846397107
1.9379415917 1.29095646877
1.94028579624 1.29344896648
1.9425441652 1.29594146419
1.94471875214 1.2984339619
1.94681157485 1.30092645961
1.94882460957 1.30341895732
1.95075978664 1.30591145503
1.95261898716 1.30840395273
1.95440404099 1.31089645044
1.95611672565 1.31338894815
1.95775876633 1.31588144586
1.95933183669 1.31837394357
1.96083756052 1.32086644128
1.96227751412 1.32335893898
1.96365322925 1.32585143669
1.96496619665 1.3283439344
1.96621787002 1.33083643211
1.96740967024 1.33332892982
1.96854298999 1.33582142753
1.96961919844 1.33831392524
1.97063964605 1.34080642294
1.97160566938 1.34329892065
1.97251859586 1.34579141836
1.97337974837 1.34828391607
1.97419044963 1.35077641378
1.97495202633 1.35326891149
1.97566581292 1.35576140919
1.97633315501 1.3582539069
1.97695541237 1.36074640461
1.97753396144 1.36323890232
1.97807019738 1.36573140003
1.97856553552 1.36822389774
1.9790214124 1.37071639545
1.97943928609 1.37320889315
1.97982063608 1.37570139086
1.98016696256 1.37819388857
1.98047978512 1.38068638628
1.98076064092 1.38317888399
1.9810110824 1.3856713817
1.98123267435 1.38816387941
1.98142699069 1.39065637711
1.98159561063 1.39314887482
1.98174011459 1.39564137253
1.98186207968 1.39813387024
1.98196307489 1.40062636795
1.9820446561 1.40311886566
1.98210836082 1.40561136336
1.98215570279 1.40810386107
1.98218816661 1.41059635878
1.98220720219 1.41308885649
1.98221421944 1.4155813542
1.98221058287 1.41807385191
1.98219760653 1.42056634962
1.98217654903 1.42305884732
1.98214860897 1.42555134503
1.98211492058 1.42804384274
1.9820765499 1.43053634045
1.98203449119 1.43302883816
1.98198966405 1.43552133587
1.98194291082 1.43801383357
1.98189499471 1.44050633128
1.98184659838 1.44299882899
1.98179832317 1.4454913267
1.98175068891 1.44798382441
1.98170413433 1.45047632212
1.98165901812 1.45296881983
1.98161562054 1.45546131753
1.98157414566 1.45795381524
1.98153472416 1.46044631295
1.9814974167 1.46293881066
1.98146221774 1.46543130837
1.98142905992 1.46792380608
1.98139781884 1.47041630378
1.98136831823 1.47290880149
1.98134033547 1.4754012992
1.98131360739 1.47789379691
1.98128783633 1.48038629462
1.98126269633 1.48287879233
1.98123783947 1.48537129004
1.98121290224 1.48786378774
1.98118751193 1.49035628545
1.98116129292 1.49284878316
1.98113387284 1.49534128087
1.9811048886 1.49783377858
1.98107399212 1.50032627629
1.98104085579 1.50281877399
1.98100517761 1.5053112717
1.98096668595 1.50780376941
1.98092514385 1.51029626712
1.98088035292 1.51278876483
1.98083215672 1.51528126254
1.98078044367 1.51777376025
1.98072514942 1.52026625795
1.98066625867 1.52275875566
1.9806038065 1.52525125337
1.98053787911 1.52774375108
1.98046861408 1.53023624879
1.98039620003 1.5327287465
1.98032087588 1.5352212442
1.9802429295 1.53771374191
1.98016269602 1.54020623962
1.98008055562 1.54269873733
1.97999693092 1.54519123504
1.97991228408 1.54768373275
1.97982711347 1.55017623046
1.97974195014 1.55266872816
1.97965735397 1.55516122587
1.97957390963 1.55765372358
1.97949222244 1.56014622129
1.97941291401 1.562638719
1.97933661787 1.56513121671
1.97926397501 1.56762371442
1.97919562949 1.57011621212
1.97913222402 1.57260870983
1.97907439565 1.57510120754
1.97902277159 1.57759370525
1.97897796513 1.58008620296
1.97894057174 1.58257870067
1.97891116541 1.58507119837
1.97889029517 1.58756369608
1.97887848182 1.59005619379
1.97887621502 1.5925486915
1.97888395056 1.59504118921
1.97890210791 1.59753368692
1.97893106816 1.60002618463
1.9789711721 1.60251868233
1.97902271878 1.60501118004
1.97908596417 1.60750367775
1.9791611203 1.60999617546
1.97924835453 1.61248867317
1.97934778924 1.61498117088
1.9794595017 1.61747366858
1.9795835242 1.61996616629
1.97971984453 1.622458664
1.9798684066 1.62495116171
1.98002911129 1.62744365942
1.98020181761 1.62993615713
1.98038634389 1.63242865484
1.98058246934 1.63492115254
1.98078993559 1.63741365025
1.98100844854 1.63990614796
1.98123768018 1.64239864567
1.98147727069 1.64489114338
1.9817268305 1.64738364109
1.98198594254 1.64987613879
1.98225416445 1.6523686365
1.98253103095 1.65486113421
1.9828160562 1.65735363192
1.98310873617 1.65984612963
1.98340855105 1.66233862734
1.98371496764 1.66483112505
1.98402744175 1.66732362275
1.98434542057 1.66981612046
1.98466834499 1.67230861817
1.98499565189 1.67480111588
1.98532677636 1.67729361359
1.98566115389 1.6797861113
1.98599822245 1.682278609
1.98633742451 1.68477110671
1.98667820898 1.68726360442
1.98702003306 1.68975610213
1.98736236395 1.69224859984
1.98770468053 1.69474109755
1.98804647485 1.69723359526
1.98838725359 1.69972609296
1.98872653934 1.70221859067
1.98906387181 1.70471108838
1.98939880889 1.70720358609
1.98973092759 1.7096960838
1.99005982491 1.71218858151
1.99038511852 1.71468107922
1.99070644737 1.71717357692
1.99102347213 1.71966607463
1.99133587563 1.72215857234
1.99164336301 1.72465107005
1.99194566192 1.72714356776
1.99224252254 1.72963606547
1.99253371749 1.73212856317
1.9928190417 1.73462106088
1.99309831209 1.73711355859
1.99337136726 1.7396060563
1.99363806709 1.74209855401
1.99389829217 1.74459105172
1.99415194327 1.74708354943
1.99439894069 1.74957604713
1.9946392236 1.75206854484
1.99487274925 1.75456104255
1.99509949223 1.75705354026
1.99531944364 1.75954603797
1.99553261025 1.76203853568
1.99573901363 1.76453103338
1.99593868925 1.76702353109
1.99613168563 1.7695160288
1.9963180634 1.77200852651
1.99649789444 1.77450102422
1.99667126095 1.77699352193
1.99683825462 1.77948601964
1.99699897575 1.78197851734
1.9971535324 1.78447101505
1.99730203958 1.78696351276
1.99744461847 1.78945601047
2.00255538153 1.78945601047
2.00269796042 1.78696351276
2.0028464676 1.78447101505
2.00300102425 1.78197851734
2.00316174538 1.77948601964
2.00332873905 1.77699352193
2.00350210556 1.77450102422
2.0036819366 1.77200852651
2.00386831437 1.7695160288
2.00406131075 1.76702353109
2.00426098637 1.76453103338
2.00446738975 1.76203853568
2.00468055636 1.75954603797
2.00490050777 1.75705354026
2.00512725075 1.75456104255
2.0053607764 1.75206854484
2.00560105931 1.74957604713
2.00584805673 1.74708354943
2.00610170783 1.74459105172
2.00636193291 1.74209855401
2.00662863274 1.7396060563
2.00690168791 1.73711355859
2.0071809583 1.73462106088
2.00746628251 1.73212856317
2.00775747746 1.72963606547
2.00805433808 1.72714356776
2.00835663699 1.72465107005
2.00866412437 1.72215857234
2.00897652787 1.71966607463
2.00929355263 1.71717357692
2.00961488148 1.71468107922
2.00994017509 1.71218858151
2.01026907241 1.7096960838
2.01060119111 1.70720358609
2.01093612819 1.70471108838
2.01127346066 1.70221859067
2.01161274641 1.69972609296
2.01195352515 1.69723359526
2.01229531947 1.69474109755
2.01263763605 1.69224859984
2.01297996694 1.68975610213
2.01332179102 1.68726360442
2.01366257549 1.68477110671
2.01400177755 1.682278609
2.01433884611 1.6797861113
2.01467322364 1.67729361359
2.01500434811 1.67480111588
2.01533165501 1.67230861817
2.01565457943 1.66981612046
2.01597255825 1.66732362275
2.01628503236 1.66483112505
2.01659144895 1.66233862734
2.01689126383 1.65984612963
2.0171839438 1.65735363192
2.01746896905 1.65486113421
2.01774583555 1.6523686365
2.01801405746 1.64987613879
2.0182731695 1.64738364109
2.01852272931 1.64489114338
2.01876231982 1.64239864567
2.01899155146 1.63990614796
2.01921006441 1.63741365025
2.01941753066 1.63492115254
2.01961365611 1.63242865484
2.01979818239 1.62993615713
2.01997088871 1.62744365942
2.0201315934 1.62495116171
2.02028015547 1.622458664
2.0204164758 1.61996616629
2.0205404983 1.61747366858
2.02065221076 1.61498117088
2.02075164547 1.61248867317
2.0208388797 1.60999617546
2.02091403583 1.60750367775
2.02097728122 1.60501118004
2.0210288279 1.60251868233
2.02106893184 1.60002618463
2.02109789209 1.59753368692
2.02111604944 1.59504118921
2.02112378498 1.5925486915
2.02112151818 1.59005619379
2.02110970483 1.58756369608
2.02108883459 1.58507119837
2.02105942826 1.58257870067
2.02102203487 1.58008620296
2.02097722841 1.57759370525
2.02092560435 1.57510120754
2.02086777598 1.57260870983
2.02080437051 1.57011621212
2.02073602499 1.56762371442
2.02066338213 1.56513121671
2.02058708599 1.562638719
2.02050777756 1.56014622129
2.02042609037 1.55765372358
2.02034264603 1.55516122587
2.02025804986 1.55266872816
2.02017288653 1.55017623046
2.02008771592 1.54768373275
2.02000306908 1.54519123504
2.01991944438 1.54269873733
2.01983730398 1.54020623962
2.0197570705 1.53771374191
2.01967912412 1.5352212442
2.01960379997 1.5327287465
2.01953138592 1.53023624879
2.01946212089 1.52774375108
2.0193961935 1.52525125337
2.01933374133 1.52275875566
2.01927485058 1.52026625795
2.01921955633 1.51777376025
2.01916784328 1.51528126254
2.01911964708 1.51278876483
2.01907485615 1.51029626712
2.01903331405 1.50780376941
2.01899482239 1.5053112717
2.01895914421 1.50281877399
2.01892600788 1.50032627629
2.0188951114 1.49783377858
2.01886612716 1.49534128087
2.01883870708 1.49284878316
2.01881248807 1.49035628545
2.01878709776 1.48786378774
2.01876216053 1.48537129004
2.01873730367 1.48287879233
2.01871216367 1.48038629462
2.01868639261 1.47789379691
2.01865966453 1.4754012992
2.01863168177 1.47290880149
2.01860218116 1.47041630378
2.01857094008 1.46792380608
2.01853778226 1.46543130837
2.0185025833 1.46293881066
2.01846527584 1.46044631295
2.01842585434 1.45795381524
2.01838437946 1.45546131753
2.01834098188 1.45296881983
2.01829586567 1.45047632212
2.01824931109 1.44798382441
2.01820167683 1.4454913267
2.01815340162 1.44299882899
2.01810500529 1.44050633128
2.01805708918 1.43801383357
2.01801033595 1.43552133587
2.01796550881 1.43302883816
2.0179234501 1.43053634045
2.01788507942 1.42804384274
2.01785139103 1.42555134503
2.01782345097 1.42305884732
2.01780239347 1.42056634962
2.01778941713 1.41807385191
2.01778578056 1.4155813542
2.01779279781 1.41308885649
2.01781183339 1.41059635878
2.01784429721 1.40810386107
2.01789163918 1.40561136336
2.0179553439 1.40311886566
2.01803692511 1.40062636795
2.01813792032 1.39813387024
2.01825988541 1.39564137253
2.01840438937 1.39314887482
2.01857300931 1.39065637711
2.01876732565 1.38816387941
2.0189889176 1.3856713817
2.01923935908 1.38317888399
2.01952021488 1.38068638628
2.01983303744 1.37819388857
2.02017936392 1.37570139086
2.02056071391 1.37320889315
2.0209785876 1.37071639545
2.02143446448 1.36822389774
2.02192980262 1.36573140003
2.02246603856 1.36323890232
2.02304458763 1.36074640461
2.02366684499 1.3582539069
2.02433418708 1.35576140919
2.02504797367 1.35326891149
2.02580955037 1.35077641378
2.02662025163 1.34828391607
2.02748140414 1.34579141836
2.02839433062 1.34329892065
2.02936035395 1.34080642294
2.03038080156 1.33831392524
2.03145701001 1.33582142753
2.03259032976 1.33332892982
2.03378212998 1.33083643211
2.03503380335 1.3283439344
2.03634677075 1.32585143669
2.03772248588 1.32335893898
2.03916243948 1.32086644128
2.04066816331 1.31837394357
2.04224123367 1.31588144586
2.04388327435 1.31338894815
2.04559595901 1.31089645044
2.04738101284 1.30840395273
2.04924021336 1.30591145503
2.05117539043 1.30341895732
2.05318842515 1.30092645961
2.05528124786 1.2984339619
2.0574558348 1.29594146419
2.05971420376 1.29344896648
2.0620584083 1.29095646877
2.06449053067 1.28846397107
2.0670126734 1.28597147336
2.06962694936 1.28347897565
2.0723354704 1.28098647794
2.07514033452 1.27849398023
2.07804361153 1.27600148252
2.08104732719 1.27350898482
2.08415344599 1.27101648711
2.08736385232 1.2685239894
2.09068033048 1.26603149169
2.09410454321 1.26353899398
2.09763800911 1.26104649627
2.10128207887 1.25855399856
2.1050379106 1.25606150086
2.10890644424 1.25356900315
2.11288837537 1.25107650544
2.11698412845 1.24858400773
2.12119382984 1.24609151002
2.12551728074 1.24359901231
2.12995393025 1.24110651461
2.13450284891 1.2386140169
2.1391627029 1.23612151919
2.14393172924 1.23362902148
2.14880771224 1.23113652377
2.15378796148 1.22864402606
2.15886929173 1.22615152835
2.16404800498 1.22365903065
2.16931987502 1.22116653294
2.17468013469 1.21867403523
2.18012346637 1.21618153752
2.18564399564 1.21368903981
2.19123528872 1.2111965421
2.19689035368 1.20870404439
2.20260164574 1.20621154669
2.20836107683 1.20371904898
2.21416002963 1.20122655127
2.21998937602 1.19873405356
2.22583950028 1.19624155585
2.23170032679 1.19374905814
2.23756135244 1.19125656044
2.24341168356 1.18876406273
2.24924007724 1.18627156502
2.25503498697 1.18377906731
2.26078461225 1.1812865696
2.26647695194 1.17879407189
2.27209986102 1.17630157418
2.2776411104 1.17380907648
2.28308844922 1.17131657877
2.28842966935 1.16882408106
2.29365267135 1.16633158335
2.29874553152 1.16383908564
2.30369656929 1.16134658793
2.30849441449 1.15885409023
2.31312807371 1.15636159252
2.3175869952 1.15386909481
2.32186113164 1.1513765971
2.32594100015 1.14888409939
2.32981773886 1.14639160168
2.33348315953 1.14389910397
2.33692979557 1.14140660627
2.34015094495 1.13891410856
2.34314070756 1.13642161085
2.34589401652 1.13392911314
2.34840666311 1.13143661543
2.35067531507 1.12894411772
2.35269752796 1.12645162002
2.35447174951 1.12395912231
2.35599731684 1.1214666246
2.35727444659 1.11897412689
2.35830421812 1.11648162918
2.35908854985 1.11398913147
2.35963016908 1.11149663376
2.35993257569 1.10900413606
2.36 1.10651163835
2.35983735538 1.10401914064
2.35945018619 1.10152664293
2.35884461149 1.09903414522
2.35802726544 1.09654164751
2.35700523481 1.09404914981
2.35578599449 1.0915566521
2.35437734169 1.08906415439
2.35278732955 1.08657165668
2.35102420097 1.08407915897
2.34909632329 1.08158666126
2.34701212463 1.07909416355
2.3447800325 1.07660166585
2.34240841534 1.07410916814
2.33990552749 1.07161667043
2.33727945834 1.06912417272
2.33453808579 1.06663167501
2.33168903468 1.0641391773
2.32873964043 1.0616466796
2.32569691803 1.05915418189
2.32256753669 1.05666168418
2.31935780013 1.05416918647
2.31607363255 1.05167668876
2.31272057019 1.04918419105
2.30930375836 1.04669169334
2.3058279537 1.04419919564
2.30229753136 1.04170669793
2.29871649684 1.03921420022
2.29508850202 1.03672170251
2.29141686496 1.0342292048
2.28770459305 1.03173670709
2.28395440891 1.02924420938
2.28016877868 1.02675171168
2.2763499419 1.02425921397
2.27249994282 1.02176671626
2.26862066221 1.01927421855
2.26471384945 1.01678172084
2.26078115429 1.01428922313
2.25682415778 1.01179672543
2.25284440199 1.00930422772
2.24884341808 1.00681173001
2.24482275244 1.0043192323
2.24078399039 1.00182673459
2.23672877748 0.999334236883
2.2326588379 0.996841739175
2.22857598994 0.994349241466
2.22448215849 0.991856743758
2.22037938428 0.989364246049
2.21626983011 0.986871748341
2.21215578395 0.984379250632
2.20803965896 0.981886752924
2.20392399071 0.979394255215
2.19981143161 0.976901757507
2.19570474275 0.974409259799
2.1916067835 0.97191676209
2.18752049896 0.969424264382
2.18344890556 0.966931766673
2.17939507521 0.964439268965
2.17536211802 0.961946771256
2.17135316426 0.959454273548
2.16737134541 0.956961775839
2.16341977501 0.954469278131
2.15950152927 0.951976780422
2.15561962792 0.949484282714
2.15177701543 0.946991785005
2.14797654289 0.944499287297
2.14422095082 0.942006789588
2.14051285297 0.93951429188
2.13685472147 0.937021794171
2.1332488733 0.934529296463
2.12969745839 0.932036798754
2.12620244926 0.929544301046
2.12276563245 0.927051803338
2.11938860173 0.924559305629
2.11607275301 0.922066807921
2.11281928121 0.919574310212
2.10962917876 0.917081812504
2.10650323596 0.914589314795
2.10344204301 0.912096817087
2.10044599362 0.909604319378
2.09751529017 0.90711182167
2.09464995032 0.904619323961
2.09184981486 0.902126826253
2.08911455679 0.899634328544
2.08644369141 0.897141830836
2.08383658734 0.894649333127
2.08129247822 0.892156835419
2.07881047507 0.88966433771
2.07638957911 0.887171840002
2.07402869486 0.884679342293
2.07172664337 0.882186844585
2.06948217554 0.879694346877
2.06729398526 0.877201849168
2.06516072233 0.87470935146
2.06308100506 0.872216853751
2.06105343232 0.869724356043
2.05907659509 0.867231858334
2.0571490873 0.864739360626
2.05526951598 0.862246862917
2.05343651057 0.859754365209
2.05164873138 0.8572618675
2.0499048772 0.854769369792
2.04820369193 0.852276872083
2.04654397026 0.849784374375
2.04492456244 0.847291876666
2.04334437811 0.844799378958
2.04180238911 0.842306881249
2.04029763152 0.839814383541
2.03882920669 0.837321885833
2.03739628149 0.834829388124
2.03599808781 0.832336890416
2.03463392129 0.829844392707
2.03330313933 0.827351894999
2.03200515861 0.82485939729
2.03073945192 0.822366899582
2.02950554464 0.819874401873
2.02830301079 0.817381904165
2.02713146864 0.814889406456
2.02599057626 0.812396908748
2.02488002667 0.809904411039
2.02379954302 0.807411913331
2.02274887362 0.804919415622
2.02172778704 0.802426917914
2.02073606722 0.799934420205
2.01977350869 0.797441922497
2.01883991203 0.794949424788


==> Images/data/reconstruction_violins/chamfer_mm_deterministic_tail.dat <==
% x log10_error_mm
2.24809419607 1.64722287304
2.19970305478 1.62253876834
2.37936908096 1.61880962382
2.31076079975 1.57276705334
2.20141791838 1.63234369684
2.16109043748 1.59469799126
2.23970544454 1.58659407227
2.29986299757 1.61780822939
2.29661837656 1.65056837393
2.25587780469 1.59233447156
2.26653120584 1.57889245294
2.37451589609 1.63897945397
2.3186671915 1.66547538586
2.37664535493 1.75212176646
2.33074335977 1.71211727865
2.29396410592 1.67798746964
2.30266821819 1.64707824564
2.16531448829 1.69068816805
2.3708489082 1.72704355258
2.33229446991 1.66444901007
2.27173114136 1.64403695495
2.16417506199 1.71770042691
2.36630022581 1.60887035206
2.25408772352 1.63028147241
2.34627901778 1.649692936
2.25887257808 1.62764103182
2.17380621408 1.6227866026
2.28613200524 1.6673532791
2.16932583368 1.52857822239
2.35106587634 1.52404195738
2.30751078971 1.56331855363
2.19433014467 1.52286533418
2.25889403913 1.56140428164
2.24652053367 1.587309263
2.19267651974 1.60343950428
2.2577877242 1.60055280268
2.26671287688 1.59855466653
2.36048880588 1.55694802102
2.17630197915 1.57058506779
2.37529188083 1.55720071056
2.26547934199 1.5503795908
2.27333814607 1.56909470877
2.19597215757 1.5791289941
2.33718535434 1.60787372833
2.30824466786 1.64010208861
2.37822989513 1.57286428713
2.19080053563 1.64187674834
2.27295817653 1.62596093878
2.23295983093 1.55192968087
2.25654958668 1.63725019789
2.28663125247 1.62587867818
2.17221622118 1.61264302821
2.23801419797 1.59382681737
2.17318350256 1.53307310787
2.1997045089 1.56264902957
2.24233609457 1.60484086067
2.17385872115 1.72590526026
2.33271625749 1.74707427181
2.34819643197 1.71687893089
2.29947478748 1.67060216917
2.34746999242 1.68733503715
2.17002285116 1.67131788047
2.33640630206 1.63835069096
2.16760367743 1.60435696152
2.37553595571 1.71573949941
2.17898012381 1.68088556954
2.21481976872 1.58654994776
2.33064048012 1.67373218352
2.31636875516 1.67636703272
2.29697226489 1.66110525098
2.27168145715 1.66928281197
2.32140606794 1.66033756611
2.37455187859 1.56423959042
2.35894089372 1.52263938033
2.33383856534 1.51643115802
2.16516035047 1.49346119395
2.19610493161 1.51457812083
2.31235110322 1.56401755597
2.34832618406 1.57372567443
2.33428079656 1.56564707344
2.17320118473 1.54318766485
2.18075785256 1.49840165687
2.28434064015 1.52156320496
2.31134472182 1.52408036096
2.33854131934 1.5533537211
2.3676946233 1.64285092188
2.2178093004 1.61995357996
2.16617902966 1.61052146712
2.37830927716 1.64244708553
2.36409469614 1.57265056008
2.2971644301 1.62840457094
2.23624551626 1.6422719296
2.37020957829 1.66512136793
2.16063696986 1.63522604966
2.35713662941 1.60091033722
2.36573308131 1.61128509177
2.27716198674 1.71814584834
2.19943046374 1.47993840589
2.3695243513 1.60035751955
2.19744206524 1.7440253348
2.35771708539 1.74228285975
2.34376724212 1.64853060305
2.19668729704 1.59209741844
2.32880715361 1.63172299382
2.33014964066 1.65444725429
2.35354311316 1.68252792021
2.27987062202 1.65185933566
2.25446019221 1.6626599582
2.21666024703 1.66913111951
2.25283377976 1.69415969303
2.31713035944 1.64305379024
2.29156756157 1.65836526496
2.2409799732 1.63433374836
2.24392799848 1.60837639847
2.20170418068 1.62166648846
2.37775162344 1.53457924266
2.35350335582 1.54885391103
2.21047055595 1.54817909346
2.26225782961 1.56451613863
2.20112173098 1.56297106959
2.37959355341 1.58225439854
2.31591443906 1.57583473216
2.30188287561 1.54817133663
2.2860132405 1.52524458649
2.29290103408 1.52748522218
2.3461081104 1.53027875244
2.25941401587 1.49872500002
2.33005021149 1.49429954056
2.34875092935 1.546653467
2.37734057278 1.60432509994
2.16289064604 1.55663840957
2.1676249375 1.63785617196
2.31624070614 1.64201646396
2.24183746631 1.5973134816
2.22523329478 1.56837461294
2.19010413148 1.5731647293
2.21647694048 1.58128816565
2.27105189535 1.55802719896
2.36097883415 1.61622385062
2.22062590941 1.65049526535
2.3602842214 1.59575834492
2.33070614658 1.60799234816
2.37018244261 1.58432172013
2.29511400692 1.66854041985
2.16152277165 1.78945601047
2.18918784965 1.76374871004
2.21993194083 1.62646273995
2.32951390477 1.68986825544
2.34278897547 1.71769922747
2.1703936744 1.70830125668
2.17937101005 1.78598406619
2.29212305427 1.67988837596
2.24380621363 1.68463097925
2.22597303867 1.6405483056
2.31523856528 1.65011143002
2.30036824968 1.68889902043
2.36848727261 1.68454556269
2.27702457993 1.65039207839
2.32014437648 1.66451730719
2.19837709221 1.58424166295
2.28298752264 1.55193876794
2.30676922844 1.51788391042
2.17540676275 1.54002809691
2.17296762346 1.52635633889
2.26729616334 1.56739226612
2.19061992306 1.59388612871
2.21922157481 1.59119028994
2.28680280747 1.58061081289
2.27614730734 1.56535101667
2.16106739077 1.52287344435
2.3505971892 1.51318235055
2.30744861508 1.55771430067
2.31615850638 1.5611174311
2.3689097058 1.56933880936
2.34671246217 1.58043387939
2.35427584274 1.5802872304
2.23861589816 1.63994514031
2.16866227846 1.68071885219
2.20032069734 1.61357845487
2.25354661729 1.599240193
2.21220519738 1.61415937261
2.20728407265 1.55956916491
2.36929096139 1.62943397492
2.26219435779 1.6043616141
2.37223535287 1.61682950348
2.2995142027 1.55373610138
2.30103747469 1.69468341595
2.30466880083 1.7202051072
2.20258134525 1.77726218917
2.3727392606 1.70295405888
2.24236002661 1.67205252167
2.21901365271 1.68342543002
2.24164772629 1.71810732279
2.20462419093 1.62974740024
2.2747775809 1.58954702735
2.20887473852 1.61819985681
2.30378133949 1.63100234094
2.35175045737 1.62998973417
2.18923993562 1.61377474221
2.30971984683 1.62506012627
2.36481046931 1.66314434124
2.3062847128 1.66617130017
2.29580769401 1.65584671022
2.18335768477 1.65603892878
2.20453256793 1.57444145543
2.18333267871 1.5277205699
2.18521005631 1.55735815329
2.20074381497 1.54667743938
2.268677131 1.57908671813
2.16516366375 1.5892790474
2.33432419242 1.58086172868
2.32705445417 1.59005158647
2.36542672519 1.58913375549
2.28544928844 1.56596672228
2.33925105695 1.53825836374
2.22547680895 1.55843100382
2.20938387385 1.57861681028
2.18861659509 1.61589716944
2.16245060298 1.60785740608
2.33662445332 1.54511101421
2.31716158832 1.58865431391
2.27507761778 1.56844766821
2.20309906119 1.60123143215
2.25790373171 1.61737829544
2.35338566883 1.58409438475
2.33240139845 1.62980262325
2.30869866355 1.58990324567
2.17190305596 1.59296986976
2.26124741787 1.55037173932
2.25113320047 1.52978321395
2.19125066112 1.58196034917
2.21607306216 1.6599028303
2.17038021795 1.77582466236
2.21753494664 1.71029350221
2.17374277927 1.65618516158
2.24654106416 1.69231460924
2.16270415625 1.67503738574
2.27382893258 1.66402379253
2.1715523499 1.61138149869
2.167913725 1.62288609159
2.20941487725 1.6044084981
2.32014174008 1.60332144894
2.25965303465 1.61614261238
2.31985575059 1.63490895839
2.24284341308 1.65595146686
2.3776553155 1.62296707526
2.23113374993 1.64425659115
2.349146905 1.52887053094
2.32993723586 1.52308582588
2.34652773403 1.56788025828
2.35161165335 1.60875363371
2.29249760664 1.59401215186
2.19428065284 1.60369957288
2.33888467911 1.62265395229
2.31091518059 1.5706002155
2.16143455581 1.55980841955
2.23100763579 1.56357020445
2.31282255731 1.55382575862
2.2177454027 1.52774713211
2.30497830201 1.57085145863
2.30958656379 1.64455708919
2.21086599216 1.62481740676
2.35729397748 1.60323871977
2.31029481548 1.60708080616
2.35114024729 1.59927595241
2.31660702168 1.62184829989
2.17510292803 1.64653057175
2.25183254118 1.64669959534
2.2301262838 1.57084887437
2.32474418872 1.56356853723
2.31587055394 1.64085426907
2.25438218802 1.66988432648
2.20256214255 1.58901988408
2.24092425112 1.56385978383
2.17468495643 1.71748608919
2.3726963772 1.73702866034
2.2020182357 1.65946830036
2.36010386788 1.64045628148
2.29498284978 1.65627377426
2.24461490421 1.68234584251
2.34502867867 1.70402965344
2.26198603467 1.66876722289
2.35414693095 1.69368486995
2.3087329483 1.6963826345
2.24764549182 1.71880478326
2.24872241748 1.67459199605
2.22442043791 1.65516244082
2.28787491423 1.69962080559
2.22665564556 1.6141784707
2.27008961614 1.59355823647
2.26163534998 1.631179804
2.23326201055 1.50884217348
2.18293271803 1.58211013001
2.23596153029 1.53399787488
2.22457990359 1.55956802602
2.2612448046 1.56792206889
2.22655012009 1.60021396061
2.1749288157 1.601690682
2.21297442071 1.57145440788
2.26692889594 1.5746111176
2.29083562734 1.59412612342
2.28736956065 1.59556573079
2.25890483784 1.57430129119
2.2880457318 1.53117270037
2.2235156824 1.63335461766
2.16360678686 1.60782305
2.35608979481 1.61525244239
2.27644315683 1.45611953468
2.33333104032 1.45432935828
2.3651895935 1.46892648192
2.17065901886 1.46685855153
2.21923269251 1.46358391589
2.36435844687 1.47968728299
2.36786046485 1.49181180856
2.28783822139 1.46948983134
2.32474079241 1.5188670295
2.30999424869 1.47060626526
2.22418740341 1.46103463267
2.33424552826 1.47409993577
2.25387331524 1.49495405958
2.24626715343 1.47162521387
2.35302567525 1.50391227058
2.31929778255 1.47115709709
2.37067093153 1.45570544216
2.34594037692 1.46131627176
2.24439609853 1.51725054775
2.172217732 1.45922274072
2.349193524 1.48045627
2.27036019102 1.47005293346
2.28171013824 1.49514662084
2.28810528354 1.48718362621
2.22133079537 1.45572596311
2.17921738768 1.46915451807
2.17368283492 1.48443029643
2.22844700282 1.47522380418
2.25437072254 1.47755722873
2.32576732398 1.45587078369
2.3585333533 1.49511344447
2.16565549819 1.46439972387
2.27152818231 1.46950337333
2.3448294228 1.48832400197
2.28426117499 1.46431196043
2.25609470658 1.48148382403
2.17319594413 1.47875663562
2.30958796481 1.4604573935
2.20497108711 1.45767983139
2.30118776292 1.49052377062
2.3130113154 1.45491761595
2.19038987265 1.45448748322
2.28706698292 1.4765244465
2.2757331291 1.49971636601
2.28098841211 1.48424982614
2.18407886809 1.49916340805
2.17353971777 1.47031099476
2.28223181476 1.47774548113
2.28080755967 1.4588677105
2.22616500934 1.46725576134
2.2850806492 1.45963797147
2.34449416544 1.49768589111
2.18817511254 1.48036978558
2.36287743924 1.45495520936
2.28334564143 1.456759973
2.20977838658 1.48169756535
2.33785499957 1.46064020029
2.28537312858 1.48327521706
2.19433054936 1.45824467751
2.3460884726 1.45713826174
2.33458834246 1.47153707554
2.18812504485 1.48710181893
2.34420257573 1.49875959965
2.31879135274 1.46587951989
2.2188350413 1.47384690669
2.29766899044 1.49530966073
2.32213078415 1.49537864403
2.33758742626 1.46607230674
2.36186815309 1.4586151694
2.3246909669 1.45474893409


==> Images/data/reconstruction_violins/chamfer_mm_independent_body.dat <==
% x log10_error_mm
2.97446582064 0.794781263544
2.97378056969 0.796250697567
2.97308500958 0.797720131589
2.97237915492 0.799189565611
2.9716630174 0.800658999633
2.97093660518 0.802128433656
2.97019992234 0.803597867678
2.96945296829 0.8050673017
2.96869573721 0.806536735722
2.96792821751 0.808006169745
2.96715039122 0.809475603767
2.96636223345 0.810945037789
2.96556371188 0.812414471811
2.96475478621 0.813883905834
2.96393540766 0.815353339856
2.96310551845 0.816822773878
2.96226505139 0.818292207901
2.96141392937 0.819761641923
2.96055206498 0.821231075945
2.95967936014 0.822700509967
2.95879570568 0.82416994399
2.95790098109 0.825639378012
2.95699505418 0.827108812034
2.95607778086 0.828578246056
2.95514900492 0.830047680079
2.95420855786 0.831517114101
2.95325625878 0.832986548123
2.95229191432 0.834455982145
2.95131531858 0.835925416168
2.95032625318 0.83739485019
2.94932448733 0.838864284212
2.9483097779 0.840333718235
2.94728186967 0.841803152257
2.94624049546 0.843272586279
2.94518537648 0.844742020301
2.9441162226 0.846211454324
2.94303273276 0.847680888346
2.94193459536 0.849150322368
2.94082148878 0.85061975639
2.9396930819 0.852089190413
2.93854903462 0.853558624435
2.93738899858 0.855028058457
2.93621261775 0.856497492479
2.93501952918 0.857966926502
2.93380936377 0.859436360524
2.93258174703 0.860905794546
2.93133629997 0.862375228569
2.93007263993 0.863844662591
2.92879038151 0.865314096613
2.92748913751 0.866783530635
2.9261685199 0.868252964658
2.92482814078 0.86972239868
2.92346761344 0.871191832702
2.92208655338 0.872661266724
2.92068457934 0.874130700747
2.91926131437 0.875600134769
2.91781638691 0.877069568791
2.91634943185 0.878539002813
2.91486009161 0.880008436836
2.91334801722 0.881477870858
2.91181286936 0.88294730488
2.91025431944 0.884416738903
2.90867205065 0.885886172925
2.90706575896 0.887355606947
2.90543515414 0.888825040969
2.90377996075 0.890294474992
2.90209991908 0.891763909014
2.9003947861 0.893233343036
2.89866433634 0.894702777058
2.89690836272 0.896172211081
2.89512667743 0.897641645103
2.89331911267 0.899111079125
2.89148552139 0.900580513147
2.88962577796 0.90204994717
2.88773977889 0.903519381192
2.88582744333 0.904988815214
2.88388871368 0.906458249236
2.88192355605 0.907927683259
2.87993196074 0.909397117281
2.87791394259 0.910866551303
2.87586954134 0.912335985326
2.87379882191 0.913805419348
2.87170187463 0.91527485337
2.8695788154 0.916744287392
2.86742978587 0.918213721415
2.86525495346 0.919683155437
2.86305451141 0.921152589459
2.86082867875 0.922622023481
2.85857770026 0.924091457504
2.8563018463 0.925560891526
2.85400141272 0.927030325548
2.85167672063 0.92849975957
2.84932811615 0.929969193593
2.84695597017 0.931438627615
2.84456067807 0.932908061637
2.84214265932 0.93437749566
2.83970235719 0.935846929682
2.83724023837 0.937316363704
2.83475679254 0.938785797726
2.83225253196 0.940255231749
2.82972799111 0.941724665771
2.82718372617 0.943194099793
2.82462031465 0.944663533815
2.82203835492 0.946132967838
2.81943846582 0.94760240186
2.81682128616 0.949071835882
2.81418747437 0.950541269904
2.81153770806 0.952010703927
2.80887268365 0.953480137949
2.80619311598 0.954949571971
2.80349973799 0.956419005994
2.80079330036 0.957888440016
2.79807457126 0.959357874038
2.79534433607 0.96082730806
2.79260339712 0.962296742083
2.78985257354 0.963766176105
2.78709270105 0.965235610127
2.78432463187 0.966705044149
2.78154923461 0.968174478172
2.77876739424 0.969643912194
2.77598001203 0.971113346216
2.77318800563 0.972582780238
2.77039230912 0.974052214261
2.76759387306 0.975521648283
2.7647936647 0.976991082305
2.76199266808 0.978460516328
2.7591918843 0.97992995035
2.75639233168 0.981399384372
2.75359504605 0.982868818394
2.75080108105 0.984338252417
2.74801150837 0.985807686439
2.74522741816 0.987277120461
2.74244991925 0.988746554483
2.73968013958 0.990215988506
2.73691922648 0.991685422528
2.73416834704 0.99315485655
2.73142868843 0.994624290572
2.72870145823 0.996093724595
2.72598788471 0.997563158617
2.72328921713 0.999032592639
2.72060672594 1.00050202666
2.71794170306 1.00197146068
2.71529546201 1.00344089471
2.71266933799 1.00491032873
2.71006468802 1.00637976275
2.70748289088 1.00784919677
2.70492534708 1.0093186308
2.70239347869 1.01078806482
2.69988872915 1.01225749884
2.69741256295 1.01372693286
2.69496646523 1.01519636688
2.69255194129 1.01666580091
2.69017051602 1.01813523493
2.68782373316 1.01960466895
2.68551315454 1.02107410297
2.68324035911 1.022543537
2.68100694193 1.02401297102
2.67881451301 1.02548240504
2.67666469602 1.02695183906
2.67455912688 1.02842127308
2.67249945225 1.02989070711
2.67048732785 1.03136014113
2.66852441669 1.03282957515
2.66661238716 1.03429900917
2.664752911 1.0357684432
2.66294766116 1.03723787722
2.66119830949 1.03870731124
2.65950652439 1.04017674526
2.6578739683 1.04164617928
2.65630229507 1.04311561331
2.6547931473 1.04458504733
2.65334815347 1.04605448135
2.65196892509 1.04752391537
2.65065705375 1.0489933494
2.64941410798 1.05046278342
2.64824163025 1.05193221744
2.64714113368 1.05340165146
2.64611409895 1.05487108549
2.64516197093 1.05634051951
2.64428615548 1.05780995353
2.64348801611 1.05927938755
2.64276887071 1.06074882157
2.64212998825 1.0622182556
2.6415725855 1.06368768962
2.6410978238 1.06515712364
2.64070680585 1.06662655766
2.6404005726 1.06809599169
2.64018010016 1.06956542571
2.64004629678 1.07103485973
2.64 1.07250429375
2.64004197383 1.07397372777
2.64017290606 1.0754431618
2.64039340575 1.07691259582
2.64070400074 1.07838202984
2.64110513547 1.07985146386
2.64159716883 1.08132089789
2.64218037221 1.08279033191
2.64285492779 1.08425976593
2.64362092691 1.08572919995
2.64447836875 1.08719863398
2.64542715911 1.088668068
2.64646710946 1.09013750202
2.64759793619 1.09160693604
2.64881926006 1.09307637006
2.65013060592 1.09454580409
2.65153140256 1.09601523811
2.65302098293 1.09748467213
2.65459858443 1.09895410615
2.65626334958 1.10042354018
2.6580143268 1.1018929742
2.65985047148 1.10336240822
2.66177064727 1.10483184224
2.66377362758 1.10630127626
2.66585809728 1.10777071029
2.6680226547 1.10924014431
2.67026581367 1.11070957833
2.67258600598 1.11217901235
2.67498158383 1.11364844638
2.67745082259 1.1151178804
2.67999192369 1.11658731442
2.68260301773 1.11805674844
2.68528216763 1.11952618246
2.68802737207 1.12099561649
2.69083656897 1.12246505051
2.69370763911 1.12393448453
2.69663840992 1.12540391855
2.69962665928 1.12687335258
2.70267011948 1.1283427866
2.70576648121 1.12981222062
2.70891339764 1.13128165464
2.71210848856 1.13275108867
2.71534934447 1.13422052269
2.71863353084 1.13568995671
2.72195859223 1.13715939073
2.72532205651 1.13862882475
2.72872143903 1.14009825878
2.73215424672 1.1415676928
2.73561798223 1.14303712682
2.73911014797 1.14450656084
2.74262825009 1.14597599487
2.74616980239 1.14744542889
2.74973233014 1.14891486291
2.75331337382 1.15038429693
2.75691049276 1.15185373095
2.76052126863 1.15332316498
2.76414330885 1.154792599
2.76777424987 1.15626203302
2.77141176027 1.15773146704
2.77505354379 1.15920090107
2.77869734215 1.16067033509
2.78234093774 1.16213976911
2.78598215619 1.16360920313
2.78961886873 1.16507863716
2.79324899439 1.16654807118
2.7968705021 1.1680175052
2.80048141255 1.16948693922
2.80407979992 1.17095637324
2.80766379344 1.17242580727
2.81123157881 1.17389524129
2.8147813994 1.17536467531
2.81831155733 1.17683410933
2.82182041439 1.17830354336
2.82530639279 1.17977297738
2.82876797573 1.1812424114
2.83220370792 1.18271184542
2.83561219582 1.18418127944
2.83899210783 1.18565071347
2.84234217431 1.18712014749
2.8456611875 1.18858958151
2.84894800128 1.19005901553
2.85220153079 1.19152844956
2.85542075202 1.19299788358
2.85860470122 1.1944673176
2.86175247424 1.19593675162
2.86486322574 1.19740618565
2.86793616838 1.19887561967
2.87097057183 1.20034505369
2.87396576183 1.20181448771
2.87692111906 1.20328392173
2.87983607803 1.20475335576
2.88271012585 1.20622278978
2.88554280103 1.2076922238
2.88833369213 1.20916165782
2.89108243652 1.21063109185
2.89378871892 1.21210052587
2.89645227007 1.21356995989
2.89907286534 1.21503939391
2.90165032323 1.21650882793
2.90418450402 1.21797826196
2.90667530827 1.21944769598
2.90912267539 1.22091713
2.9115265822 1.22238656402
2.91388704149 1.22385599805
2.91620410059 1.22532543207
2.91847783996 1.22679486609
2.92070837174 1.22826430011
2.92289583846 1.22973373413
2.92504041159 1.23120316816
2.92714229023 1.23267260218
2.9292016998 1.2341420362
2.93121889075 1.23561147022
2.93319413728 1.23708090425
2.93512773614 1.23855033827
2.93702000538 1.24001977229
2.93887128325 1.24148920631
2.94068192698 1.24295864034
2.94245231172 1.24442807436
2.94418282946 1.24589750838
2.94587388801 1.2473669424
2.94752590992 1.24883637642
2.9491393316 1.25030581045
2.95071460228 1.25177524447
2.95225218318 1.25324467849
2.95375254658 1.25471411251
2.95521617498 1.25618354654
2.9566435603 1.25765298056
2.95803520305 1.25912241458
2.95939161162 1.2605918486
2.96071330149 1.26206128262
2.96200079458 1.26353071665
2.96325461853 1.26500015067
2.96447530606 1.26646958469
2.96566339434 1.26793901871
2.96681942438 1.26940845274
2.96794394045 1.27087788676
2.9690374895 1.27234732078
2.97010062067 1.2738167548
2.97113388471 1.27528618883
2.9721378335 1.27675562285
2.97311301959 1.27822505687
2.9740599957 1.27969449089
2.9749793143 1.28116392491
2.97587152716 1.28263335894
2.97673718496 1.28410279296
2.97757683685 1.28557222698
2.97839103012 1.287041661
2.97918030978 1.28851109503
2.97994521823 1.28998052905
2.98068629492 1.29144996307
2.981404076 1.29291939709
2.98209909402 1.29438883111
2.98277187765 1.29585826514
2.98342295132 1.29732769916
2.984052835 1.29879713318
2.98466204392 1.3002665672
2.98525108829 1.30173600123
2.9858204731 1.30320543525
2.98637069784 1.30467486927
2.98690225629 1.30614430329
2.98741563633 1.30761373731
2.98791131972 1.30908317134
2.98838978192 1.31055260536
2.98885149191 1.31202203938
2.98929691199 1.3134914734
2.9897264977 1.31496090743
2.9901406976 1.31643034145
2.99053995315 1.31789977547
2.99092469863 1.31936920949
2.99129536095 1.32083864352
2.99165235962 1.32230807754
2.99199610661 1.32377751156
2.99232700626 1.32524694558
2.99264545526 1.3267163796
2.99295184253 1.32818581363
2.99324654919 1.32965524765
2.99352994851 1.33112468167
2.99380240588 1.33259411569
2.9940642788 1.33406354972
2.99431591682 1.33553298374
2.99455766158 1.33700241776
2.99478984678 1.33847185178
2.99501279824 1.3399412858
2.99522683383 1.34141071983
2.99543226359 1.34288015385
2.99562938972 1.34434958787
2.99581850662 1.34581902189
2.99599990096 1.34728845592
2.99617385173 1.34875788994
2.99634063031 1.35022732396
2.99650050051 1.35169675798
2.9966537187 1.35316619201
2.99680053386 1.35463562603
2.99694118766 1.35610506005
2.9970759146 1.35757449407
2.99720494206 1.35904392809
2.99732849042 1.36051336212
2.99744677318 1.36198279614
2.99755999709 1.36345223016
2.9976683622 1.36492166418
2.99777206206 1.36639109821
2.99787128377 1.36786053223
2.99796620818 1.36932996625
2.99805700994 1.37079940027
2.99814385771 1.37226883429
2.99822691422 1.37373826832
2.99830633644 1.37520770234
2.99838227573 1.37667713636
2.99845487793 1.37814657038
2.99852428355 1.37961600441
2.99859062787 1.38108543843
3.00140937213 1.38108543843
3.00147571645 1.37961600441
3.00154512207 1.37814657038
3.00161772427 1.37667713636
3.00169366356 1.37520770234
3.00177308578 1.37373826832
3.00185614229 1.37226883429
3.00194299006 1.37079940027
3.00203379182 1.36932996625
3.00212871623 1.36786053223
3.00222793794 1.36639109821
3.0023316378 1.36492166418
3.00244000291 1.36345223016
3.00255322682 1.36198279614
3.00267150958 1.36051336212
3.00279505794 1.35904392809
3.0029240854 1.35757449407
3.00305881234 1.35610506005
3.00319946614 1.35463562603
3.0033462813 1.35316619201
3.00349949949 1.35169675798
3.00365936969 1.35022732396
3.00382614827 1.34875788994
3.00400009904 1.34728845592
3.00418149338 1.34581902189
3.00437061028 1.34434958787
3.00456773641 1.34288015385
3.00477316617 1.34141071983
3.00498720176 1.3399412858
3.00521015322 1.33847185178
3.00544233842 1.33700241776
3.00568408318 1.33553298374
3.0059357212 1.33406354972
3.00619759412 1.33259411569
3.00647005149 1.33112468167
3.00675345081 1.32965524765
3.00704815747 1.32818581363
3.00735454474 1.3267163796
3.00767299374 1.32524694558
3.00800389339 1.32377751156
3.00834764038 1.32230807754
3.00870463905 1.32083864352
3.00907530137 1.31936920949
3.00946004685 1.31789977547
3.0098593024 1.31643034145
3.0102735023 1.31496090743
3.01070308801 1.3134914734
3.01114850809 1.31202203938
3.01161021808 1.31055260536
3.01208868028 1.30908317134
3.01258436367 1.30761373731
3.01309774371 1.30614430329
3.01362930216 1.30467486927
3.0141795269 1.30320543525
3.01474891171 1.30173600123
3.01533795608 1.3002665672
3.015947165 1.29879713318
3.01657704868 1.29732769916
3.01722812235 1.29585826514
3.01790090598 1.29438883111
3.018595924 1.29291939709
3.01931370508 1.29144996307
3.02005478177 1.28998052905
3.02081969022 1.28851109503
3.02160896988 1.287041661
3.02242316315 1.28557222698
3.02326281504 1.28410279296
3.02412847284 1.28263335894
3.0250206857 1.28116392491
3.0259400043 1.27969449089
3.02688698041 1.27822505687
3.0278621665 1.27675562285
3.02886611529 1.27528618883
3.02989937933 1.2738167548
3.0309625105 1.27234732078
3.03205605955 1.27087788676
3.03318057562 1.26940845274
3.03433660566 1.26793901871
3.03552469394 1.26646958469
3.03674538147 1.26500015067
3.03799920542 1.26353071665
3.03928669851 1.26206128262
3.04060838838 1.2605918486
3.04196479695 1.25912241458
3.0433564397 1.25765298056
3.04478382502 1.25618354654
3.04624745342 1.25471411251
3.04774781682 1.25324467849
3.04928539772 1.25177524447
3.0508606684 1.25030581045
3.05247409008 1.24883637642
3.05412611199 1.2473669424
3.05581717054 1.24589750838
3.05754768828 1.24442807436
3.05931807302 1.24295864034
3.06112871675 1.24148920631
3.06297999462 1.24001977229
3.06487226386 1.23855033827
3.06680586272 1.23708090425
3.06878110925 1.23561147022
3.0707983002 1.2341420362
3.07285770977 1.23267260218
3.07495958841 1.23120316816
3.07710416154 1.22973373413
3.07929162826 1.22826430011
3.08152216004 1.22679486609
3.08379589941 1.22532543207
3.08611295851 1.22385599805
3.0884734178 1.22238656402
3.09087732461 1.22091713
3.09332469173 1.21944769598
3.09581549598 1.21797826196
3.09834967677 1.21650882793
3.10092713466 1.21503939391
3.10354772993 1.21356995989
3.10621128108 1.21210052587
3.10891756348 1.21063109185
3.11166630787 1.20916165782
3.11445719897 1.2076922238
3.11728987415 1.20622278978
3.12016392197 1.20475335576
3.12307888094 1.20328392173
3.12603423817 1.20181448771
3.12902942817 1.20034505369
3.13206383162 1.19887561967
3.13513677426 1.19740618565
3.13824752576 1.19593675162
3.14139529878 1.1944673176
3.14457924798 1.19299788358
3.14779846921 1.19152844956
3.15105199872 1.19005901553
3.1543388125 1.18858958151
3.15765782569 1.18712014749
3.16100789217 1.18565071347
3.16438780418 1.18418127944
3.16779629208 1.18271184542
3.17123202427 1.1812424114
3.17469360721 1.17977297738
3.17817958561 1.17830354336
3.18168844267 1.17683410933
3.1852186006 1.17536467531
3.18876842119 1.17389524129
3.19233620656 1.17242580727
3.19592020008 1.17095637324
3.19951858745 1.16948693922
3.2031294979 1.1680175052
3.20675100561 1.16654807118
3.21038113127 1.16507863716
3.21401784381 1.16360920313
3.21765906226 1.16213976911
3.22130265785 1.16067033509
3.22494645621 1.15920090107
3.22858823973 1.15773146704
3.23222575013 1.15626203302
3.23585669115 1.154792599
3.23947873137 1.15332316498
3.24308950724 1.15185373095
3.24668662618 1.15038429693
3.25026766986 1.14891486291
3.25383019761 1.14744542889
3.25737174991 1.14597599487
3.26088985203 1.14450656084
3.26438201777 1.14303712682
3.26784575328 1.1415676928
3.27127856097 1.14009825878
3.27467794349 1.13862882475
3.27804140777 1.13715939073
3.28136646916 1.13568995671
3.28465065553 1.13422052269
3.28789151144 1.13275108867
3.29108660236 1.13128165464
3.29423351879 1.12981222062
3.29732988052 1.1283427866
3.30037334072 1.12687335258
3.30336159008 1.12540391855
3.30629236089 1.12393448453
3.30916343103 1.12246505051
3.31197262793 1.12099561649
3.31471783237 1.11952618246
3.31739698227 1.11805674844
3.32000807631 1.11658731442
3.32254917741 1.1151178804
3.32501841617 1.11364844638
3.32741399402 1.11217901235
3.32973418633 1.11070957833
3.3319773453 1.10924014431
3.33414190272 1.10777071029
3.33622637242 1.10630127626
3.33822935273 1.10483184224
3.34014952852 1.10336240822
3.3419856732 1.1018929742
3.34373665042 1.10042354018
3.34540141557 1.09895410615
3.34697901707 1.09748467213
3.34846859744 1.09601523811
3.34986939408 1.09454580409
3.35118073994 1.09307637006
3.35240206381 1.09160693604
3.35353289054 1.09013750202
3.35457284089 1.088668068
3.35552163125 1.08719863398
3.35637907309 1.08572919995
3.35714507221 1.08425976593
3.35781962779 1.08279033191
3.35840283117 1.08132089789
3.35889486453 1.07985146386
3.35929599926 1.07838202984
3.35960659425 1.07691259582
3.35982709394 1.0754431618
3.35995802617 1.07397372777
3.36 1.07250429375
3.35995370322 1.07103485973
3.35981989984 1.06956542571
3.3595994274 1.06809599169
3.35929319415 1.06662655766
3.3589021762 1.06515712364
3.3584274145 1.06368768962
3.35787001175 1.0622182556
3.35723112929 1.06074882157
3.35651198389 1.05927938755
3.35571384452 1.05780995353
3.35483802907 1.05634051951
3.35388590105 1.05487108549
3.35285886632 1.05340165146
3.35175836975 1.05193221744
3.35058589202 1.05046278342
3.34934294625 1.0489933494
3.34803107491 1.04752391537
3.34665184653 1.04605448135
3.3452068527 1.04458504733
3.34369770493 1.04311561331
3.3421260317 1.04164617928
3.34049347561 1.04017674526
3.33880169051 1.03870731124
3.33705233884 1.03723787722
3.335247089 1.0357684432
3.33338761284 1.03429900917
3.33147558331 1.03282957515
3.32951267215 1.03136014113
3.32750054775 1.02989070711
3.32544087312 1.02842127308
3.32333530398 1.02695183906
3.32118548699 1.02548240504
3.31899305807 1.02401297102
3.31675964089 1.022543537
3.31448684546 1.02107410297
3.31217626684 1.01960466895
3.30982948398 1.01813523493
3.30744805871 1.01666580091
3.30503353477 1.01519636688
3.30258743705 1.01372693286
3.30011127085 1.01225749884
3.29760652131 1.01078806482
3.29507465292 1.0093186308
3.29251710912 1.00784919677
3.28993531198 1.00637976275
3.28733066201 1.00491032873
3.28470453799 1.00344089471
3.28205829694 1.00197146068
3.27939327406 1.00050202666
3.27671078287 0.999032592639
3.27401211529 0.997563158617
3.27129854177 0.996093724595
3.26857131157 0.994624290572
3.26583165296 0.99315485655
3.26308077352 0.991685422528
3.26031986042 0.990215988506
3.25755008075 0.988746554483
3.25477258184 0.987277120461
3.25198849163 0.985807686439
3.24919891895 0.984338252417
3.24640495395 0.982868818394
3.24360766832 0.981399384372
3.2408081157 0.97992995035
3.23800733192 0.978460516328
3.2352063353 0.976991082305
3.23240612694 0.975521648283
3.22960769088 0.974052214261
3.22681199437 0.972582780238
3.22401998797 0.971113346216
3.22123260576 0.969643912194
3.21845076539 0.968174478172
3.21567536813 0.966705044149
3.21290729895 0.965235610127
3.21014742646 0.963766176105
3.20739660288 0.962296742083
3.20465566393 0.96082730806
3.20192542874 0.959357874038
3.19920669964 0.957888440016
3.19650026201 0.956419005994
3.19380688402 0.954949571971
3.19112731635 0.953480137949
3.18846229194 0.952010703927
3.18581252563 0.950541269904
3.18317871384 0.949071835882
3.18056153418 0.94760240186
3.17796164508 0.946132967838
3.17537968535 0.944663533815
3.17281627383 0.943194099793
3.17027200889 0.941724665771
3.16774746804 0.940255231749
3.16524320746 0.938785797726
3.16275976163 0.937316363704
3.16029764281 0.935846929682
3.15785734068 0.93437749566
3.15543932193 0.932908061637
3.15304402983 0.931438627615
3.15067188385 0.929969193593
3.14832327937 0.92849975957
3.14599858728 0.927030325548
3.1436981537 0.925560891526
3.14142229974 0.924091457504
3.13917132125 0.922622023481
3.13694548859 0.921152589459
3.13474504654 0.919683155437
3.13257021413 0.918213721415
3.1304211846 0.916744287392
3.12829812537 0.91527485337
3.12620117809 0.913805419348
3.12413045866 0.912335985326
3.12208605741 0.910866551303
3.12006803926 0.909397117281
3.11807644395 0.907927683259
3.11611128632 0.906458249236
3.11417255667 0.904988815214
3.11226022111 0.903519381192
3.11037422204 0.90204994717
3.10851447861 0.900580513147
3.10668088733 0.899111079125
3.10487332257 0.897641645103
3.10309163728 0.896172211081
3.10133566366 0.894702777058
3.0996052139 0.893233343036
3.09790008092 0.891763909014
3.09622003925 0.890294474992
3.09456484586 0.888825040969
3.09293424104 0.887355606947
3.09132794935 0.885886172925
3.08974568056 0.884416738903
3.08818713064 0.88294730488
3.08665198278 0.881477870858
3.08513990839 0.880008436836
3.08365056815 0.878539002813
3.08218361309 0.877069568791
3.08073868563 0.875600134769
3.07931542066 0.874130700747
3.07791344662 0.872661266724
3.07653238656 0.871191832702
3.07517185922 0.86972239868
3.0738314801 0.868252964658
3.07251086249 0.866783530635
3.07120961849 0.865314096613
3.06992736007 0.863844662591
3.06866370003 0.862375228569
3.06741825297 0.860905794546
3.06619063623 0.859436360524
3.06498047082 0.857966926502
3.06378738225 0.856497492479
3.06261100142 0.855028058457
3.06145096538 0.853558624435
3.0603069181 0.852089190413
3.05917851122 0.85061975639
3.05806540464 0.849150322368
3.05696726724 0.847680888346
3.0558837774 0.846211454324
3.05481462352 0.844742020301
3.05375950454 0.843272586279
3.05271813033 0.841803152257
3.0516902221 0.840333718235
3.05067551267 0.838864284212
3.04967374682 0.83739485019
3.04868468142 0.835925416168
3.04770808568 0.834455982145
3.04674374122 0.832986548123
3.04579144214 0.831517114101
3.04485099508 0.830047680079
3.04392221914 0.828578246056
3.04300494582 0.827108812034
3.04209901891 0.825639378012
3.04120429432 0.82416994399
3.04032063986 0.822700509967
3.03944793502 0.821231075945
3.03858607063 0.819761641923
3.03773494861 0.818292207901
3.03689448155 0.816822773878
3.03606459234 0.815353339856
3.03524521379 0.813883905834
3.03443628812 0.812414471811
3.03363776655 0.810945037789
3.03284960878 0.809475603767
3.03207178249 0.808006169745
3.03130426279 0.806536735722
3.03054703171 0.8050673017
3.02980007766 0.803597867678
3.02906339482 0.802128433656
3.0283369826 0.800658999633
3.02762084508 0.799189565611
3.02691499042 0.797720131589
3.02621943031 0.796250697567
3.02553417936 0.794781263544


==> Images/data/reconstruction_violins/chamfer_mm_independent_tail.dat <==
% x log10_error_mm
3.25341051665 1.18920751062
3.19479447331 1.18584721174
3.34076695287 1.21770231593
3.33074548602 1.23381480117
3.31154285292 1.19242312964
3.32059504316 1.20186837588
3.28575755056 1.19071828278
3.352726665 1.19934868527
3.3408789951 1.20471229341
3.16458087432 1.18477066123
3.29381414784 1.1980172864
3.31529720159 1.20819953036
3.31036380764 1.18552934095
3.26727329161 1.19444212559
3.23332742321 1.21432975826
3.17584139313 1.19426315853
3.35590943191 1.18817247763
3.28817866105 1.21222934239
3.18184698562 1.18996653849
3.30569690212 1.20146351389
3.22784114927 1.20172221069
3.25815976395 1.19488382551
3.31142305935 1.2156513926
3.1669445326 1.2906052115
3.2081672074 1.28470047926
3.1689359032 1.18791296857
3.17040891119 1.20261434029
3.17188024983 1.20205208577
3.170454957 1.22283727488
3.31791316634 1.18541922881
3.27965162152 1.20753791599
3.37118646238 1.22671081512
3.30258653602 1.1899550363
3.20332337224 1.26842064401
3.33107789444 1.1996463469
3.27488068518 1.21502662612
3.35862023176 1.19966656053
3.31371211216 1.21018410278
3.28822798761 1.27516950812
3.23187136184 1.20637207462
3.29658169355 1.21083316903
3.23451093883 1.18466796481
3.2037778865 1.35217221005
3.29894372723 1.18478751511
3.34878400705 1.20889830388
3.3381266365 1.20604581244
3.30924331818 1.20074679766
3.16004842327 1.22515834048
3.33343733126 1.18506924883
3.18718724729 1.18631468592
3.18717096502 1.23525174306
3.26258904009 1.19161345397
3.29049023055 1.25111781956
3.21835994716 1.2096509814
3.32920196841 1.18379393028
3.24521450663 1.28968530394
3.16117510945 1.19137516777
3.16913193645 1.18571408057
3.3107870463 1.19632874534
3.25584104453 1.2089299353
3.27389808688 1.20984809557
3.17122927819 1.20350734461
3.2516113109 1.20258026503
3.2609703513 1.2106634948
3.35030034841 1.24744091328
3.23683877207 1.1942035304
3.24290749167 1.29939402967
3.30836075774 1.18823467219
3.35717182578 1.23200125269
3.18370997579 1.24367012896
3.27981557951 1.24585446237
3.36031435557 1.21104841234
3.23941073576 1.24859256551
3.28888399894 1.2483786711
3.26836293688 1.18731252383
3.25270034881 1.23433644423
3.18892408163 1.22841604987
3.27773456957 1.21826014546
3.28823169371 1.19736831384
3.3310446733 1.19760286398
3.18757070784 1.31668424229
3.31742419989 1.2169723775
3.27164486199 1.20419811798
3.17980240481 1.18549934031
3.3072595231 1.19918202629
3.33767556658 1.20033264476
3.25241116316 1.18351473864
3.34035244199 1.19137852252
3.19622749635 1.18302787718
3.36646316789 1.1887920097
3.2052748888 1.21920551895
3.17182976721 1.19348904648
3.17577909583 1.19730108285
3.33645335514 1.25214808336
3.31546488321 1.21067457701
3.31243091434 1.25909828358
3.20842596754 1.24181584775
3.252272613 1.26087320861
3.31416440888 1.20818226229
3.2132149972 1.19516684324
3.25674162337 1.22615829157
3.27645544766 1.18491775604
3.30485256439 1.19560485461
3.17275924132 1.1953119497
3.30558292526 1.18904020814
3.1615580283 1.19836138219
3.30231631482 1.19910498057
3.19266114672 1.23487391189
3.28440778947 1.18403979223
3.33810633208 1.19331289727
3.35058897913 1.18540482551
3.29391768632 1.21086380306
3.1837619891 1.21128179399
3.28955814401 1.20040121347
3.19660026161 1.2277832447
3.37204888859 1.22565039571
3.25783066539 1.22374434581
3.30110313319 1.237997028
3.3389813576 1.18768491945
3.31011899754 1.21460307376
3.32726053729 1.22491083196
3.28391522383 1.19376929508
3.29807217506 1.25629133037
3.28055963123 1.19563636046
3.20875911236 1.20885469074
3.22104165907 1.19380219542
3.17854807049 1.20747400404
3.19741813513 1.19381016722
3.23836756698 1.18838092787
3.28939351346 1.18500663414
3.17892712619 1.24672334276
3.24267905787 1.21514498303
3.3498627943 1.23567996911
3.23841911755 1.19238162594
3.26860854044 1.20424448645
3.23663817927 1.19356158573
3.33895071445 1.19016685822
3.28297039982 1.23747355557
3.17559782757 1.19380657673
3.19761909462 1.22236641161
3.17678638162 1.19014076212
3.35762264225 1.18532226127
3.30686985775 1.23301567049
3.26544327793 1.2524024135
3.28077932463 1.20818478615
3.30623583468 1.22406069228
3.17103202456 1.19170632571
3.33491833161 1.20045912135
3.25373964414 1.18864622096
3.24180998173 1.19815144885
3.20402698925 1.24873264433
3.34669555465 1.22704557917
3.22115252388 1.25462733714
3.16074142572 1.19139691815
3.29295894442 1.19126088781
3.33882245634 1.18391494542
3.31497710204 1.19839418392
3.33529762452 1.20763073889
3.23820203966 1.20562330781
3.17167388484 1.18929368337
3.19674858446 1.19075026476
3.25463452622 1.1883308442
3.25149947571 1.20772471624
3.23694844216 1.2256183661
3.35569947448 1.25914157995
3.30768822274 1.18422593569
3.21769585369 1.19996223465
3.2101558274 1.2043724626
3.27788126901 1.18351539727
3.33452541927 1.19245995078
3.21812118036 1.18911964204
3.25865894779 1.2254837586
3.26086780111 1.20890610328
3.30009408033 1.20923114449
3.20214403831 1.1925574973
3.22788353068 1.23087037947
3.34014635313 1.2275885234
3.33168283409 1.24987624061
3.26596214698 1.18996420404
3.36134188598 1.24789488913
3.21075679072 1.23176736274
3.25216261141 1.18439208175
3.20154133986 1.20528662465
3.35248881771 1.19282198908
3.20124609685 1.19083025838
3.28036429926 1.21037710492
3.31172192325 1.21155225764
3.24020273318 1.21658916108
3.24621311473 1.18322381318
3.32454205334 1.24388736202
3.2715939594 1.24657965957
3.33481110852 1.20205135343
3.22175494893 1.18427764921
3.18495354167 1.21393803988
3.2380881723 1.20065511648
3.29465739248 1.28792296352
3.19502782889 1.20829580848
3.33068972429 1.26085909275
3.32941422038 1.18766452126
3.30923769685 1.2227209073
3.24521329605 1.1875896072
3.33976036582 1.19237342031
3.19823295533 1.19471876789
3.32863820279 1.22165618925
3.3587448836 1.22022591472
3.26620981179 1.27026307045
3.24281341468 1.18454338296
3.31829071734 1.23117260015
3.23831878645 1.34960348695
3.31117080658 1.31339931259
3.23688150207 1.28041955024
3.18754692923 1.19775313161
3.2039737634 1.21754294486
3.19828642983 1.20610950966
3.276913514 1.19657711935
3.35667498747 1.1847755928
3.37437393983 1.18592671822
3.35036713822 1.38108543843
3.19483988906 1.18340178143
3.17151204694 1.24271471054
3.26002727728 1.31890364739
3.25402586052 1.21745329488
3.19815466801 1.19173097618
3.24457979463 1.19102859841
3.17766917255 1.21616620201
3.19996577256 1.28312883035
3.30893789469 1.18603654656
3.3204394659 1.21248604531
3.33581560854 1.2689672481
3.3273876012 1.20161796632
3.17163373847 1.21695865751
3.27068080786 1.19886060288
3.19826323771 1.20814955926
3.19674532291 1.26447828448
3.21063795408 1.28829856117
3.26338018989 1.18305727793
3.200163137 1.27114203783
3.23722921582 1.18506425361
3.21589371241 1.18330456214
3.30477186281 1.22058381636
3.27853850738 1.31116795135
3.1920169629 1.21508754526
3.19122096658 1.1943084231
3.17948407261 1.19514936823
3.286864631 1.21522920202
3.27149648052 1.30276840039
3.17607434398 1.18311303172
3.37562018048 1.18975869163
3.21108300176 1.19805866936
3.33175611339 1.18312068717
3.24549835638 1.19538105329
3.19417878691 1.18968258055
3.31153215364 1.20391907666
3.23737136355 1.18668175023
3.17500630031 1.19114793247
3.24264285905 1.18855356546
3.35468364662 1.20464217505
3.33917657982 1.20541608185
3.16106969675 1.2019892417
3.23597565629 1.19100827111
3.25648199993 1.21372653214
3.37882341518 1.20052759287
3.36384852364 1.20363767203
3.29751030577 1.2276759196
3.26295705957 1.20676025245
3.34991912199 1.23183431821
3.2763184818 1.22968327329
3.16873579779 1.23766094755
3.34708832124 1.23515534776
3.22029440503 1.23299718912
3.23772576258 1.23732555745
3.27777937565 1.23611531163
3.23519182786 1.19231166201
3.20610601371 1.18983019131
3.29653284728 1.18725941388
3.17403265587 1.20330258139
3.1628231123 1.18572975834
3.29563213557 1.1998399359
3.29437169208 1.19569071337
3.33090370177 1.18960009465
3.25516798305 1.18619634031
3.33080435846 1.18932300477
3.16900206693 1.21350865832
3.33964926958 1.22274966563
3.3557514957 1.21760829853
3.22324536524 1.22404877666
3.22021893129 1.20351377874
3.33358349869 1.20782327254
3.23576947059 1.21076480029
3.26053907309 1.22720559489
3.31244388163 1.23692978654
3.22033578797 1.24798203476
3.33202677803 1.18956436636
3.25479567232 1.18894972558
3.35318093083 1.20312144722
3.2421968401 1.19404938281
3.29984784757 1.19665840361
3.24795695802 1.18829025107
3.20563723904 1.2012316307
3.27470369058 1.21144331397
3.16558464238 1.20643461583
3.28176362908 1.20364873214
3.36326505823 1.20269107012
3.32592511964 1.24011809609
3.16858766206 1.23928805246
3.37964143752 1.23684720268
3.3767038106 1.25702242673
3.20225737909 1.19512417372
3.23843179313 1.20270954516
3.32072849007 1.19672290386
3.26695940081 1.18919190756
3.33804070215 1.18303548631
3.29987889164 1.19379324583
3.37118825717 1.20301593598
3.2360367954 1.19612717886
3.23041054638 1.20064481261
3.29294710645 1.1936235561
3.26715988049 1.19367300505
3.22733680969 1.2030589863
3.33378673843 1.206077228
3.18976762555 1.21705198313
3.3044775234 1.21190443809
3.21154958683 1.22222614501
3.28964167519 1.21111058565
3.1652229525 1.21155752446
3.20459612549 1.21057248266
3.1905606166 1.24276755638
3.24912113805 1.23239862235
3.343284863 1.1846925101
3.29844288384 1.18906070968
3.250280064 1.19122436756
3.18586595533 1.19180060903
3.33154498082 1.19409788599
3.28417975854 1.18917461995
3.34444103632 1.1835456315
3.33901423713 1.18856306966
3.28557158562 1.20738707062
3.23747805324 1.19133602672
3.21680244586 1.21005807989
3.37351518353 1.20260317486
3.18049276414 1.20719874869
3.21136040786 1.19835447585
3.26272135512 1.22150536961
3.31514453401 1.25215787554
3.3008351727 1.2236406626
3.17433625438 1.18422953172
3.26248337166 1.18561729783
3.25287265074 1.18600097781
3.33388224495 1.18820499417
3.19384831061 1.20378481526
3.19853706884 1.21793374875
3.36299717928 1.2072747042
3.31539380341 1.21977550968
3.32574611242 1.20627407221
3.33336068065 1.20891561521
3.34975911121 1.22545099801
3.32172780622 1.218822884
3.1905149415 1.21148176938
3.16703259094 1.20334348427
3.30092458508 1.20859560625
3.28541797402 1.23418211918
3.25240430159 1.21802868971
3.21308851154 1.22647526908
3.21146827796 1.21991448509
3.33428804379 1.23153514225
3.25676474731 1.21924613702
3.27206613772 1.19289052944
3.29459848038 1.22314796675
3.28063649202 1.18627434769
3.27384031259 1.20570057192
3.18664924198 1.18878771111
3.35806336277 1.18578509957
3.32970318779 1.18591102027
3.32144689672 1.20710408269
3.27157383963 1.22159950579
3.28029863825 1.19637345895
3.23589943818 1.1861636504


==> Images/data/reconstruction_violins/chamfer_mm_rigid_body.dat <==
% x log10_error_mm
-0.0553374145505 1.10643486159
-0.058745802392 1.10953439637
-0.0622455944642 1.11263393116
-0.0658299210067 1.11573346594
-0.0694912985726 1.11883300073
-0.0732216723807 1.12193253551
-0.0770124645906 1.1250320703
-0.0808546277944 1.12813160508
-0.0847387029178 1.13123113987
-0.0886548806308 1.13433067465
-0.0925930653026 1.13743020944
-0.0965429404881 1.14052974422
-0.100494034912 1.14362927901
-0.104435787919 1.14672881379
-0.108357613387 1.14982834858
-0.112248961165 1.15292788336
-0.116099375152 1.15602741815
-0.119898547279 1.15912695293
-0.123636366722 1.16222648772
-0.127302963882 1.16532602251
-0.130888748751 1.16842555729
-0.134384443505 1.17152509208
-0.137781109298 1.17462462686
-0.141070167406 1.17772416165
-0.144243415023 1.18082369643
-0.147293036184 1.18392323122
-0.150211608385 1.187022766
-0.152992105609 1.19012230079
-0.155627898557 1.19322183557
-0.158112752916 1.19632137036
-0.160440826573 1.19942090514
-0.162606666633 1.20252043993
-0.164605207111 1.20561997471
-0.166431768095 1.2087195095
-0.168082057068 1.21181904428
-0.169552172999 1.21491857907
-0.170838613634 1.21801811385
-0.171938286302 1.22111764864
-0.172848522355 1.22421718342
-0.173567095185 1.22731671821
-0.174092241608 1.23041625299
-0.174422686191 1.23351578778
-0.174557667973 1.23661532256
-0.174496968856 1.23971485735
-0.174240942818 1.24281439213
-0.173790545004 1.24591392692
-0.173147359672 1.2490134617
-0.172313625917 1.25211299649
-0.171292260109 1.25521253128
-0.170086873974 1.25831206606
-0.168701787324 1.26141160085
-0.167142034523 1.26451113563
-0.165413363895 1.26761067042
-0.163522229415 1.2707102052
-0.161475774202 1.27380973999
-0.159281805492 1.27690927477
-0.156948760995 1.28000880956
-0.154485666703 1.28310834434
-0.151902086439 1.28620787913
-0.149208063614 1.28930741391
-0.146414055862 1.2924069487
-0.143530863356 1.29550648348
-0.140569551798 1.29860601827
-0.13754137115 1.30170555305
-0.134457671314 1.30480508784
-0.131329816002 1.30790462262
-0.128169096086 1.31100415741
-0.124986643737 1.31410369219
-0.121793348617 1.31720322698
-0.118599777349 1.32030276176
-0.115416097426 1.32340229655
-0.112252006592 1.32650183133
-0.109116668638 1.32960136612
-0.106018656404 1.3327009009
-0.102965902645 1.33580043569
-0.0999656592486 1.33889997047
-0.0970244651503 1.34199950526
-0.0941481231282 1.34509904004
-0.0913416855015 1.34819857483
-0.0886094486171 1.35129810962
-0.0859549558675 1.3543976444
-0.0833810088604 1.35749717919
-0.0808896862478 1.36059671397
-0.0784823696289 1.36369624876
-0.0761597758631 1.36679578354
-0.0739219950626 1.36989531833
-0.0717685334956 1.37299485311
-0.0696983605934 1.3760943879
-0.0677099592471 1.37919392268
-0.0658013785754 1.38229345747
-0.0639702883582 1.38539299225
-0.0622140343557 1.38849252704
-0.0605296937661 1.39159206182
-0.0589141301164 1.39469159661
-0.057364046932 1.39779113139
-0.0558760395827 1.40089066618
-0.0544466447655 1.40399020096
-0.0530723871413 1.40708973575
-0.0517498227129 1.41018927053
-0.05047557859 1.41328880532
-0.0492463888567 1.4163883401
-0.0480591263203 1.41948787489
-0.0469108299814 1.42258740967
-0.045798728133 1.42568694446
-0.0447202570487 1.42878647924
-0.043673075285 1.43188601403
-0.0426550736739 1.43498554881
-0.0416643811332 1.4380850836
-0.0406993664737 1.44118461839
-0.0397586364242 1.44428415317
-0.0388410301367 1.44738368796
-0.0379456104707 1.45048322274
-0.0370716523864 1.45358275753
-0.0362186288012 1.45668229231
-0.0353861942869 1.4597818271
-0.0345741669973 1.46288136188
-0.0337825092253 1.46598089667
-0.0330113069921 1.46908043145
-0.0322607490654 1.47217996624
-0.0315311057961 1.47527950102
-0.030822708145 1.47837903581
-0.0301359272524 1.48147857059
-0.0294711548744 1.48457810538
-0.0288287849803 1.48767764016
-0.02820919677 1.49077717495
-0.0276127393307 1.49387670973
-0.0270397181125 1.49697624452
-0.0264903833582 1.5000757793
-0.0259649205808 1.50317531409
-0.0254634431354 1.50627484887
-0.024985986893 1.50937438366
-0.0245325069806 1.51247391844
-0.0241028765129 1.51557345323
-0.0236968872088 1.51867298801
-0.0233142517509 1.5217725228
-0.022954607723 1.52487205758
-0.022617522935 1.52797159237
-0.0223025019315 1.53107112715
-0.0220089934653 1.53417066194
-0.0217363987126 1.53727019673
-0.0214840800055 1.54036973151
-0.0212513698592 1.5434692663
-0.0210375800818 1.54656880108
-0.020842010764 1.54966833587
-0.0206639589658 1.55276787065
-0.0205027269317 1.55586740544
-0.020357629691 1.55896694022
-0.0202280019209 1.56206647501
-0.0201132039749 1.56516600979
-0.0200126270052 1.56826554458
-0.0199256971297 1.57136507936
-0.0198518786222 1.57446461415
-0.0197906761248 1.57756414893
-0.0197416359038 1.58066368372
-0.0197043461913 1.5837632185
-0.0196784366699 1.58686275329
-0.0196635771759 1.58996228807
-0.0196594757053 1.59306182286
-0.0196658758206 1.59616135764
-0.0196825535593 1.59926089243
-0.0197093139531 1.60236042721
-0.0197459872674 1.605459962
-0.0197924250681 1.60855949678
-0.0198484962248 1.61165903157
-0.0199140829503 1.61475856635
-0.0199890769727 1.61785810114
-0.0200733759277 1.62095763592
-0.0201668800512 1.62405717071
-0.0202694892396 1.62715670549
-0.0203811005379 1.63025624028
-0.0205016061023 1.63335577507
-0.0206308916745 1.63645530985
-0.0207688355918 1.63955484464
-0.0209153083478 1.64265437942
-0.0210701727054 1.64575391421
-0.0212332843558 1.64885344899
-0.0214044931045 1.65195298378
-0.021583644558 1.65505251856
-0.0217705822748 1.65815205335
-0.0219651503376 1.66125158813
-0.0221671962937 1.66435112292
-0.0223765744098 1.6674506577
-0.0225931491752 1.67055019249
-0.0228167989898 1.67364972727
-0.0230474199645 1.67674926206
-0.0232849297655 1.67984879684
-0.0235292714274 1.68294833163
-0.023780417065 1.68604786641
-0.0240383714141 1.6891474012
-0.0243031751336 1.69224693598
-0.0245749078081 1.69534647077
-0.0248536905947 1.69844600555
-0.0251396884645 1.70154554034
-0.0254331120001 1.70464507512
-0.0257342187164 1.70774460991
-0.0260433138866 1.71084414469
-0.0263607508644 1.71394367948
-0.0266869309056 1.71704321426
-0.0270223025062 1.72014274905
-0.027367360286 1.72324228384
-0.0277226434582 1.72634181862
-0.0280887339409 1.72944135341
-0.0284662541722 1.73254088819
-0.0288558647067 1.73564042298
-0.0292582616746 1.73873995776
-0.0296741741943 1.74183949255
-0.0301043618328 1.74493902733
-0.0305496122096 1.74803856212
-0.0310107388412 1.7511380969
-0.0314885793179 1.75423763169
-0.0319839938997 1.75733716647
-0.032497864608 1.76043670126
-0.033031094879 1.76353623604
-0.0335846098303 1.76663577083
-0.0341593571719 1.76973530561
-0.0347563087791 1.7728348404
-0.0353764629188 1.77593437518
-0.0360208471002 1.77903390997
-0.0366905214996 1.78213344475
-0.0373865828802 1.78523297954
-0.0381101689111 1.78833251432
-0.0388624627619 1.79143204911
-0.03964469783 1.79453158389
-0.0404581624404 1.79763111868
-0.0413042043376 1.80073065346
-0.0421842347811 1.80383018825
-0.0430997320389 1.80692972303
-0.0440522440774 1.81002925782
-0.0450433902342 1.8131287926
-0.0460748616722 1.81622832739
-0.0471484204175 1.81932786218
-0.0482658967944 1.82242739696
-0.0494291850954 1.82552693175
-0.0506402373375 1.82862646653
-0.051901054992 1.83172600132
-0.0532136785987 1.8348255361
-0.0545801752148 1.83792507089
-0.0560026236862 1.84102460567
-0.0574830977678 1.84412414046
-0.0590236471657 1.84722367524
-0.0606262766149 1.85032321003
-0.0622929231558 1.85342274481
-0.0640254318116 1.8565222796
-0.0658255299202 1.85962181438
-0.0676948004084 1.86272134917
-0.0696346543422 1.86582088395
-0.071646303119 1.86892041874
-0.0737307306999 1.87201995352
-0.0758886663083 1.87511948831
-0.0781205580391 1.87821902309
-0.0804265478381 1.88131855788
-0.0828064483196 1.88441809266
-0.085259721885 1.88751762745
-0.0877854626031 1.89061716223
-0.0903823812902 1.89371669702
-0.0930487942055 1.8968162318
-0.0957826157459 1.89991576659
-0.098581355479 1.90301530137
-0.101442119808 1.90611483616
-0.104361618506 1.90921437095
-0.107336176286 1.91231390573
-0.110361749529 1.91541344052
-0.113433948187 1.9185129753
-0.116548062823 1.92161251009
-0.119699096676 1.92471204487
-0.122881802545 1.92781157966
-0.126090724202 1.93091111444
-0.129320241998 1.93401064923
-0.132564622213 1.93711018401
-0.135818069652 1.9402097188
-0.139074782922 1.94330925358
-0.142329011761 1.94640878837
-0.145575115735 1.94950832315
-0.148807623597 1.95260785794
-0.152021292537 1.95570739272
-0.155211166561 1.95880692751
-0.1583726332 1.96190646229
-0.161501477769 1.96500599708
-0.164593934383 1.96810553186
-0.167646732984 1.97120506665
-0.170657141639 1.97430460143
-0.173623003443 1.97740413622
-0.176542767371 1.980503671
-0.179415512543 1.98360320579
-0.182240965386 1.98670274057
-0.185019509291 1.98980227536
-0.187752186448 1.99290181014
-0.190440691626 1.99600134493
-0.193087357789 1.99910087971
-0.195695133518 2.0022004145
-0.198267552359 2.00529994929
-0.200808694291 2.00839948407
-0.203323139638 2.01149901886
-0.205815915886 2.01459855364
-0.208292437927 2.01769808843
-0.2107584424 2.02079762321
-0.21321991688 2.023897158
-0.215683024769 2.02699669278
-0.2181540268 2.03009622757
-0.220639200171 2.03319576235
-0.223144756348 2.03629529714
-0.225676758634 2.03939483192
-0.228241040618 2.04249436671
-0.230843126617 2.04559390149
-0.233488155223 2.04869343628
-0.236180806994 2.05179297106
-0.238925237319 2.05489250585
-0.241725015358 2.05799204063
-0.244583069904 2.06109157542
-0.247501642841 2.0641911102
-0.250482250799 2.06729064499
-0.253525655396 2.07039017977
-0.256631842342 2.07348971456
-0.259800009471 2.07658924934
-0.26302856362 2.07968878413
-0.266315126074 2.08278831891
-0.269656546148 2.0858878537
-0.273048922292 2.08898738848
-0.276487629969 2.09208692327
-0.279967355427 2.09518645806
-0.283482134359 2.09828599284
-0.2870253944 2.10138552763
-0.290590000309 2.10448506241
-0.294168300719 2.1075845972
-0.297752175295 2.11068413198
-0.301333081238 2.11378366677
-0.304902098116 2.11688320155
-0.308449970142 2.11998273634
-0.311967145143 2.12308227112
-0.315443809649 2.12618180591
-0.318869919701 2.12928134069
-0.322235227194 2.13238087548
-0.325529301785 2.13548041026
-0.328741548602 2.13857994505
-0.331861222209 2.14167947983
-0.334877437472 2.14477901462
-0.337779178166 2.1478785494
-0.340555304295 2.15097808419
-0.34319455924 2.15407761897
-0.345685577928 2.15717715376
-0.348016897253 2.16027668854
-0.350176970005 2.16337622333
-0.352154183489 2.16647575811
-0.353936883968 2.1695752929
-0.355513407891 2.17267482768
-0.356872120752 2.17577436247
-0.358001464155 2.17887389725
-0.358890011498 2.18197343204
-0.359526532374 2.18507296682
-0.359900065534 2.18817250161
-0.36 2.1912720364
-0.359816163584 2.19437157118
-0.359338917856 2.19747110597
-0.358559258306 2.20057064075
-0.357468918253 2.20367017554
-0.356060474826 2.20676971032
-0.354327455228 2.20986924511
-0.352264441345 2.21296877989
-0.349867170714 2.21606831468
-0.347132631864 2.21916784946
-0.344059152046 2.22226738425
-0.340646475486 2.22536691903
-0.336895830403 2.22846645382
-0.332809983225 2.2315659886
-0.328393278632 2.23466552339
-0.323651664314 2.23776505817
-0.318592699592 2.24086459296
-0.313225547351 2.24396412774
-0.307560949014 2.24706366253
-0.301611182606 2.25016319731
-0.295390004245 2.2532627321
-0.288912573688 2.25636226688
-0.282195364828 2.25946180167
-0.275256062272 2.26256133645
-0.268113445367 2.26566087124
-0.260787261204 2.26876040602
-0.253298088289 2.27185994081
-0.245667192673 2.27495947559
-0.237916378435 2.27805901038
-0.23006783439 2.28115854516
-0.222143978968 2.28425807995
-0.214167305117 2.28735761474
-0.206160227057 2.29045714952
-0.198144930591 2.29355668431
-0.190143228596 2.29665621909
-0.182176423146 2.29975575388
-0.174265175598 2.30285528866
-0.166429385785 2.30595482345
-0.158688081306 2.30905435823
-0.151059317713 2.31215389302
-0.143560090228 2.3152534278
-0.136206257445 2.31835296259
-0.12901247731 2.32145249737
-0.121992155492 2.32455203216
-0.115157406132 2.32765156694
-0.108519024796 2.33075110173
-0.102086473329 2.33385063651
-0.0958678762058 2.3369501713
-0.0898700278535 2.34004970608
-0.0840984103357 2.34314924087
0.0840984103357 2.34314924087
0.0898700278535 2.34004970608
0.0958678762058 2.3369501713
0.102086473329 2.33385063651
0.108519024796 2.33075110173
0.115157406132 2.32765156694
0.121992155492 2.32455203216
0.12901247731 2.32145249737
0.136206257445 2.31835296259
0.143560090228 2.3152534278
0.151059317713 2.31215389302
0.158688081306 2.30905435823
0.166429385785 2.30595482345
0.174265175598 2.30285528866
0.182176423146 2.29975575388
0.190143228596 2.29665621909
0.198144930591 2.29355668431
0.206160227057 2.29045714952
0.214167305117 2.28735761474
0.222143978968 2.28425807995
0.23006783439 2.28115854516
0.237916378435 2.27805901038
0.245667192673 2.27495947559
0.253298088289 2.27185994081
0.260787261204 2.26876040602
0.268113445367 2.26566087124
0.275256062272 2.26256133645
0.282195364828 2.25946180167
0.288912573688 2.25636226688
0.295390004245 2.2532627321
0.301611182606 2.25016319731
0.307560949014 2.24706366253
0.313225547351 2.24396412774
0.318592699592 2.24086459296
0.323651664314 2.23776505817
0.328393278632 2.23466552339
0.332809983225 2.2315659886
0.336895830403 2.22846645382
0.340646475486 2.22536691903
0.344059152046 2.22226738425
0.347132631864 2.21916784946
0.349867170714 2.21606831468
0.352264441345 2.21296877989
0.354327455228 2.20986924511
0.356060474826 2.20676971032
0.357468918253 2.20367017554
0.358559258306 2.20057064075
0.359338917856 2.19747110597
0.359816163584 2.19437157118
0.36 2.1912720364
0.359900065534 2.18817250161
0.359526532374 2.18507296682
0.358890011498 2.18197343204
0.358001464155 2.17887389725
0.356872120752 2.17577436247
0.355513407891 2.17267482768
0.353936883968 2.1695752929
0.352154183489 2.16647575811
0.350176970005 2.16337622333
0.348016897253 2.16027668854
0.345685577928 2.15717715376
0.34319455924 2.15407761897
0.340555304295 2.15097808419
0.337779178166 2.1478785494
0.334877437472 2.14477901462
0.331861222209 2.14167947983
0.328741548602 2.13857994505
0.325529301785 2.13548041026
0.322235227194 2.13238087548
0.318869919701 2.12928134069
0.315443809649 2.12618180591
0.311967145143 2.12308227112
0.308449970142 2.11998273634
0.304902098116 2.11688320155
0.301333081238 2.11378366677
0.297752175295 2.11068413198
0.294168300719 2.1075845972
0.290590000309 2.10448506241
0.2870253944 2.10138552763
0.283482134359 2.09828599284
0.279967355427 2.09518645806
0.276487629969 2.09208692327
0.273048922292 2.08898738848
0.269656546148 2.0858878537
0.266315126074 2.08278831891
0.26302856362 2.07968878413
0.259800009471 2.07658924934
0.256631842342 2.07348971456
0.253525655396 2.07039017977
0.250482250799 2.06729064499
0.247501642841 2.0641911102
0.244583069904 2.06109157542
0.241725015358 2.05799204063
0.238925237319 2.05489250585
0.236180806994 2.05179297106
0.233488155223 2.04869343628
0.230843126617 2.04559390149
0.228241040618 2.04249436671
0.225676758634 2.03939483192
0.223144756348 2.03629529714
0.220639200171 2.03319576235
0.2181540268 2.03009622757
0.215683024769 2.02699669278
0.21321991688 2.023897158
0.2107584424 2.02079762321
0.208292437927 2.01769808843
0.205815915886 2.01459855364
0.203323139638 2.01149901886
0.200808694291 2.00839948407
0.198267552359 2.00529994929
0.195695133518 2.0022004145
0.193087357789 1.99910087971
0.190440691626 1.99600134493
0.187752186448 1.99290181014
0.185019509291 1.98980227536
0.182240965386 1.98670274057
0.179415512543 1.98360320579
0.176542767371 1.980503671
0.173623003443 1.97740413622
0.170657141639 1.97430460143
0.167646732984 1.97120506665
0.164593934383 1.96810553186
0.161501477769 1.96500599708
0.1583726332 1.96190646229
0.155211166561 1.95880692751
0.152021292537 1.95570739272
0.148807623597 1.95260785794
0.145575115735 1.94950832315
0.142329011761 1.94640878837
0.139074782922 1.94330925358
0.135818069652 1.9402097188
0.132564622213 1.93711018401
0.129320241998 1.93401064923
0.126090724202 1.93091111444
0.122881802545 1.92781157966
0.119699096676 1.92471204487
0.116548062823 1.92161251009
0.113433948187 1.9185129753
0.110361749529 1.91541344052
0.107336176286 1.91231390573
0.104361618506 1.90921437095
0.101442119808 1.90611483616
0.098581355479 1.90301530137
0.0957826157459 1.89991576659
0.0930487942055 1.8968162318
0.0903823812902 1.89371669702
0.0877854626031 1.89061716223
0.085259721885 1.88751762745
0.0828064483196 1.88441809266
0.0804265478381 1.88131855788
0.0781205580391 1.87821902309
0.0758886663083 1.87511948831
0.0737307306999 1.87201995352
0.071646303119 1.86892041874
0.0696346543422 1.86582088395
0.0676948004084 1.86272134917
0.0658255299202 1.85962181438
0.0640254318116 1.8565222796
0.0622929231558 1.85342274481
0.0606262766149 1.85032321003
0.0590236471657 1.84722367524
0.0574830977678 1.84412414046
0.0560026236862 1.84102460567
0.0545801752148 1.83792507089
0.0532136785987 1.8348255361
0.051901054992 1.83172600132
0.0506402373375 1.82862646653
0.0494291850954 1.82552693175
0.0482658967944 1.82242739696
0.0471484204175 1.81932786218
0.0460748616722 1.81622832739
0.0450433902342 1.8131287926
0.0440522440774 1.81002925782
0.0430997320389 1.80692972303
0.0421842347811 1.80383018825
0.0413042043376 1.80073065346
0.0404581624404 1.79763111868
0.03964469783 1.79453158389
0.0388624627619 1.79143204911
0.0381101689111 1.78833251432
0.0373865828802 1.78523297954
0.0366905214996 1.78213344475
0.0360208471002 1.77903390997
0.0353764629188 1.77593437518
0.0347563087791 1.7728348404
0.0341593571719 1.76973530561
0.0335846098303 1.76663577083
0.033031094879 1.76353623604
0.032497864608 1.76043670126
0.0319839938997 1.75733716647
0.0314885793179 1.75423763169
0.0310107388412 1.7511380969
0.0305496122096 1.74803856212
0.0301043618328 1.74493902733
0.0296741741943 1.74183949255
0.0292582616746 1.73873995776
0.0288558647067 1.73564042298
0.0284662541722 1.73254088819
0.0280887339409 1.72944135341
0.0277226434582 1.72634181862
0.027367360286 1.72324228384
0.0270223025062 1.72014274905
0.0266869309056 1.71704321426
0.0263607508644 1.71394367948
0.0260433138866 1.71084414469
0.0257342187164 1.70774460991
0.0254331120001 1.70464507512
0.0251396884645 1.70154554034
0.0248536905947 1.69844600555
0.0245749078081 1.69534647077
0.0243031751336 1.69224693598
0.0240383714141 1.6891474012
0.023780417065 1.68604786641
0.0235292714274 1.68294833163
0.0232849297655 1.67984879684
0.0230474199645 1.67674926206
0.0228167989898 1.67364972727
0.0225931491752 1.67055019249
0.0223765744098 1.6674506577
0.0221671962937 1.66435112292
0.0219651503376 1.66125158813
0.0217705822748 1.65815205335
0.021583644558 1.65505251856
0.0214044931045 1.65195298378
0.0212332843558 1.64885344899
0.0210701727054 1.64575391421
0.0209153083478 1.64265437942
0.0207688355918 1.63955484464
0.0206308916745 1.63645530985
0.0205016061023 1.63335577507
0.0203811005379 1.63025624028
0.0202694892396 1.62715670549
0.0201668800512 1.62405717071
0.0200733759277 1.62095763592
0.0199890769727 1.61785810114
0.0199140829503 1.61475856635
0.0198484962248 1.61165903157
0.0197924250681 1.60855949678
0.0197459872674 1.605459962
0.0197093139531 1.60236042721
0.0196825535593 1.59926089243
0.0196658758206 1.59616135764
0.0196594757053 1.59306182286
0.0196635771759 1.58996228807
0.0196784366699 1.58686275329
0.0197043461913 1.5837632185
0.0197416359038 1.58066368372
0.0197906761248 1.57756414893
0.0198518786222 1.57446461415
0.0199256971297 1.57136507936
0.0200126270052 1.56826554458
0.0201132039749 1.56516600979
0.0202280019209 1.56206647501
0.020357629691 1.55896694022
0.0205027269317 1.55586740544
0.0206639589658 1.55276787065
0.020842010764 1.54966833587
0.0210375800818 1.54656880108
0.0212513698592 1.5434692663
0.0214840800055 1.54036973151
0.0217363987126 1.53727019673
0.0220089934653 1.53417066194
0.0223025019315 1.53107112715
0.022617522935 1.52797159237
0.022954607723 1.52487205758
0.0233142517509 1.5217725228
0.0236968872088 1.51867298801
0.0241028765129 1.51557345323
0.0245325069806 1.51247391844
0.024985986893 1.50937438366
0.0254634431354 1.50627484887
0.0259649205808 1.50317531409
0.0264903833582 1.5000757793
0.0270397181125 1.49697624452
0.0276127393307 1.49387670973
0.02820919677 1.49077717495
0.0288287849803 1.48767764016
0.0294711548744 1.48457810538
0.0301359272524 1.48147857059
0.030822708145 1.47837903581
0.0315311057961 1.47527950102
0.0322607490654 1.47217996624
0.0330113069921 1.46908043145
0.0337825092253 1.46598089667
0.0345741669973 1.46288136188
0.0353861942869 1.4597818271
0.0362186288012 1.45668229231
0.0370716523864 1.45358275753
0.0379456104707 1.45048322274
0.0388410301367 1.44738368796
0.0397586364242 1.44428415317
0.0406993664737 1.44118461839
0.0416643811332 1.4380850836
0.0426550736739 1.43498554881
0.043673075285 1.43188601403
0.0447202570487 1.42878647924
0.045798728133 1.42568694446
0.0469108299814 1.42258740967
0.0480591263203 1.41948787489
0.0492463888567 1.4163883401
0.05047557859 1.41328880532
0.0517498227129 1.41018927053
0.0530723871413 1.40708973575
0.0544466447655 1.40399020096
0.0558760395827 1.40089066618
0.057364046932 1.39779113139
0.0589141301164 1.39469159661
0.0605296937661 1.39159206182
0.0622140343557 1.38849252704
0.0639702883582 1.38539299225
0.0658013785754 1.38229345747
0.0677099592471 1.37919392268
0.0696983605934 1.3760943879
0.0717685334956 1.37299485311
0.0739219950626 1.36989531833
0.0761597758631 1.36679578354
0.0784823696289 1.36369624876
0.0808896862478 1.36059671397
0.0833810088604 1.35749717919
0.0859549558675 1.3543976444
0.0886094486171 1.35129810962
0.0913416855015 1.34819857483
0.0941481231282 1.34509904004
0.0970244651503 1.34199950526
0.0999656592486 1.33889997047
0.102965902645 1.33580043569
0.106018656404 1.3327009009
0.109116668638 1.32960136612
0.112252006592 1.32650183133
0.115416097426 1.32340229655
0.118599777349 1.32030276176
0.121793348617 1.31720322698
0.124986643737 1.31410369219
0.128169096086 1.31100415741
0.131329816002 1.30790462262
0.134457671314 1.30480508784
0.13754137115 1.30170555305
0.140569551798 1.29860601827
0.143530863356 1.29550648348
0.146414055862 1.2924069487
0.149208063614 1.28930741391
0.151902086439 1.28620787913
0.154485666703 1.28310834434
0.156948760995 1.28000880956
0.159281805492 1.27690927477
0.161475774202 1.27380973999
0.163522229415 1.2707102052
0.165413363895 1.26761067042
0.167142034523 1.26451113563
0.168701787324 1.26141160085
0.170086873974 1.25831206606
0.171292260109 1.25521253128
0.172313625917 1.25211299649
0.173147359672 1.2490134617
0.173790545004 1.24591392692
0.174240942818 1.24281439213
0.174496968856 1.23971485735
0.174557667973 1.23661532256
0.174422686191 1.23351578778
0.174092241608 1.23041625299
0.173567095185 1.22731671821
0.172848522355 1.22421718342
0.171938286302 1.22111764864
0.170838613634 1.21801811385
0.169552172999 1.21491857907
0.168082057068 1.21181904428
0.166431768095 1.2087195095
0.164605207111 1.20561997471
0.162606666633 1.20252043993
0.160440826573 1.19942090514
0.158112752916 1.19632137036
0.155627898557 1.19322183557
0.152992105609 1.19012230079
0.150211608385 1.187022766
0.147293036184 1.18392323122
0.144243415023 1.18082369643
0.141070167406 1.17772416165
0.137781109298 1.17462462686
0.134384443505 1.17152509208
0.130888748751 1.16842555729
0.127302963882 1.16532602251
0.123636366722 1.16222648772
0.119898547279 1.15912695293
0.116099375152 1.15602741815
0.112248961165 1.15292788336
0.108357613387 1.14982834858
0.104435787919 1.14672881379
0.100494034912 1.14362927901
0.0965429404881 1.14052974422
0.0925930653026 1.13743020944
0.0886548806308 1.13433067465
0.0847387029178 1.13123113987
0.0808546277944 1.12813160508
0.0770124645906 1.1250320703
0.0732216723807 1.12193253551
0.0694912985726 1.11883300073
0.0658299210067 1.11573346594
0.0622455944642 1.11263393116
0.058745802392 1.10953439637
0.0553374145505 1.10643486159


==> Images/data/reconstruction_violins/chamfer_mm_rigid_tail.dat <==
% x log10_error_mm
0.205687035104 2.28294923787
0.261025660825 2.28750302288
0.327783487369 2.28862052231
0.362556170725 2.29314289046
0.299559449322 2.29299137305
0.291233569034 2.28300349385
0.306769796391 2.28604492534
0.233313899239 2.28449511633
0.211974734767 2.30522335686
0.224388216173 2.30752110421
0.322007966759 2.28526428227
0.26510083245 2.28938953824
0.376394582675 2.29795455061
0.311946094656 2.29051322264
0.303038304916 2.2815494496
0.288068937909 2.28511179966
0.274252656487 2.27932400084
0.32682580474 2.29984455859
0.295613004967 2.30042502307
0.278087916477 2.28394193512
0.30345105656 2.29187517258
0.325707622943 2.28835311608
0.375908617328 2.29225792075
0.33908979609 2.28638552773
0.360290947835 2.28013814803
0.290334100769 2.28052871968
0.199071990194 2.28310318056
0.274657738127 2.31086585694
0.238440311432 2.30936224201
0.320164298236 2.28340398468
0.339626256712 2.28911662423
0.221003880148 2.29363497853
0.227591688182 2.28332993548
0.263662631975 2.28423808645
0.222012272296 2.28297900124
0.270285328868 2.29422158569
0.256536488009 2.31550825856
0.257143875709 2.29661184807
0.377878334662 2.28052047351
0.1657379432 2.29285669854
0.232196530398 2.29018374376
0.171686998326 2.29311588079
0.171982411664 2.28391690844
0.306713306046 2.28500804664
0.349892242424 2.28176865433
0.36106136611 2.28680535166
0.190177451354 2.28026146884
0.25305425691 2.31564509751
0.264883632504 2.29820367528
0.259598086334 2.28538623314
0.377205286839 2.29374161132
0.316205201272 2.29537461211
0.33670955245 2.29819591291
0.257375045433 2.29882262105
0.235189088873 2.31260319037
0.371733573587 2.29931127382
0.267654248283 2.30813138961
0.262387313713 2.30252500856
0.268211478937 2.28302015735
0.265967786497 2.29517603525
0.274317656478 2.29092818636
0.1631317906 2.29472787804
0.371207254332 2.29157002457
0.268287714665 2.29217024086
0.349742622 2.28645837214
0.260179758067 2.29639569504
0.34253258316 2.31295128498
0.32288306171 2.29118554195
0.290855661123 2.28895878134
0.178431192826 2.28752554906
0.369238713621 2.28144392594
0.254679155311 2.28933780467
0.214601926433 2.31537541894
0.176323593321 2.29327850202
0.241140873209 2.28582463543
0.195613387796 2.28701262831
0.190283800873 2.28667948139
0.196170148842 2.28884809673
0.332894224815 2.28750122466
0.262658201633 2.29044118884
0.378986780749 2.29091292192
0.274684203423 2.29041085203
0.366262931973 2.28538109657
0.199797781816 2.30843058384
0.224617991658 2.28883692566
0.340698073182 2.28739442066
0.358288658587 2.28355693926
0.216923449411 2.28053641983
0.289692405782 2.28395734443
0.279080610203 2.2792167207
0.349590731569 2.28351965136
0.327749972151 2.29307192274
0.300145528235 2.2908945119
0.219185130643 2.30600257029
0.283125585482 2.29315130648
0.262200114665 2.28238856918
0.315722319973 2.28327339157
0.295264470538 2.27869860986
0.337562471535 2.27845353202
0.363949959794 2.28404717385
0.28413394443 2.30965405722
0.274531212673 2.29436386383
0.190711200297 2.27877978132
0.27544379664 2.27931386524
0.269251680063 2.28620202928
0.27916725502 2.28891627651
0.164708623959 2.28033050275
0.21339227376 2.28388753231
0.30012718518 2.30000759646
0.234985794997 2.30413939862
0.205959966503 2.2873647415
0.169895520267 2.29074680842
0.20149518657 2.27952677401
0.225268869536 2.28638015124
0.202943270644 2.28522403327
0.160728019113 2.28547153185
0.3238903405 2.29579954758
0.337776149088 2.30789470018
0.291407410899 2.27919958655
0.295063242056 2.2881316175
0.315031319534 2.29503888207
0.333103972312 2.2939276223
0.180761981734 2.29717994842
0.340794175287 2.28186182834
0.364951726895 2.29393352344
0.325981298537 2.29768623299
0.319858076865 2.2937375381
0.254334194129 2.31338428511
0.368655238015 2.28992861564
0.270045740762 2.28035874642
0.288217327546 2.2796614309
0.203474760607 2.28445258857
0.31037440721 2.29412668564
0.338831688212 2.28659383547
0.377976251995 2.28487363721
0.334259747092 2.28069567696
0.334011759493 2.29045571447
0.358274498757 2.30522062546
0.263213225858 2.29029997725
0.339026627904 2.2812724143
0.186576409371 2.28857497618
0.351418960965 2.29086397759
0.286512316799 2.29315405987
0.223879829591 2.28985299939
0.188028132291 2.28672835103
0.323492904452 2.29496569576
0.235809256174 2.29473067799
0.279716417064 2.28348025523
0.176890813074 2.29991846552
0.345788220883 2.30277110619
0.374441662755 2.28044518848
0.268993978984 2.28015965567
0.170305325148 2.29027706684
0.246981281239 2.28845024646
0.334859738247 2.29960093443
0.360226034619 2.29539881679
0.315329965747 2.29424155153
0.363921379674 2.29598242596
0.283730818807 2.28303130938
0.245004963896 2.30418500449
0.209644082895 2.30209069886
0.372123321663 2.27923334126
0.302255791682 2.28566991221
0.186102864931 2.29036670785
0.273993343255 2.29050927679
0.204781583176 2.27830845546
0.321656271467 2.28124344393
0.230991252798 2.27847599914
0.201859285487 2.29152060404
0.184101337505 2.3149180648
0.215051251239 2.27830781993
0.269812446339 2.2923898954
0.170030112918 2.28165563334
0.189695675842 2.29364190929
0.16146455638 2.27904402677
0.281858809973 2.27885763889
0.27588969667 2.29222573625
0.305534248781 2.31533645652
0.362493870509 2.30739890125
0.374768562039 2.28680635708
0.168598678435 2.29643787779
0.210317907235 2.29056020035
0.162614873423 2.29435777008
0.161150871346 2.2860341744
0.251577168294 2.27898048459
0.229087159828 2.28441306798
0.218996743186 2.31522840781
0.29583004643 2.30618671546
0.282175622976 2.2950896801
0.261501046433 2.28728348518
0.375219540309 2.29395275901
0.248871668265 2.28399948344
0.318004850818 2.29154094109
0.322740863581 2.294349037
0.35898259226 2.294363399
0.221848108459 2.30097100422
0.181294637108 2.30628893616
0.223974959721 2.2863083801
0.37838488832 2.31929994514
0.191978882855 2.30265790527
0.325382687366 2.28240159311
0.359000287457 2.28696743652
0.309136682708 2.28990630147
0.3632051061 2.28597445148
0.316620863649 2.28519607086
0.252060207845 2.28297466884
0.160935043062 2.29023777566
0.294025153327 2.28755294518
0.257263916457 2.29171501627
0.174069842462 2.30158819575
0.228052796002 2.31033415903
0.249986578254 2.28161513303
0.314094399389 2.28663378833
0.315505518366 2.29252407474
0.258620630685 2.29367968431
0.31010503069 2.29933851447
0.362099019942 2.2895293746
0.258583486801 2.28947846385
0.27367627765 2.28208249452
0.282154864609 2.30773255602
0.187635249261 2.3073446184
0.344870417443 2.29730621285
0.281501736871 2.28967640823
0.26485872865 2.29439855149
0.307079826916 2.30565016417
0.300984663714 2.29372498941
0.295654153297 2.28191068503
0.301590754862 2.29969999597
0.257457218696 2.28260880737
0.21703284099 2.29450147608
0.367277602182 2.28905290222
0.237217428627 2.29079700268
0.215984433422 2.28058299317
0.234698818041 2.29270153943
0.16809154324 2.28235239745
0.343133980722 2.28568297758
0.379894919806 2.28143227751
0.355067997708 2.30143762766
0.214633791678 2.27874386516
0.324836067127 2.29675011027
0.315838311916 2.29726940914
0.222787566513 2.28243529659
0.18434997528 2.2800130371
0.37475025763 2.29694163161
0.297541986235 2.29428868963
0.340957672436 2.28105941611
0.300871630168 2.29961662336
0.303466549416 2.28281513455
0.180113880867 2.28858045712
0.202185703697 2.29056633478
0.259735048002 2.29627453346
0.331725930668 2.29620543761
0.2408469449 2.29006538606
0.360717725967 2.30176179752
0.330901670153 2.28084853459
0.200855959679 2.28597441546
0.245988301846 2.29581297563
0.292813120471 2.28803139571
0.244806256454 2.2811525534
0.280238789247 2.29775967685
0.210021468999 2.29069401645
0.223192417424 2.28962009469
0.300438276328 2.30369248861
0.364559241009 2.29706918016
0.343382038756 2.28594116522
0.249145672282 2.29760565381
0.234746839458 2.2787711359
0.217222301452 2.29249378424
0.204427566808 2.29955329474
0.311162134597 2.2806609888
0.181824791509 2.28153536906
0.166980215839 2.29780363474
0.209472777869 2.28440905036
0.240133797362 2.28088557953
0.291436307069 2.29622686223
0.183388909866 2.28279375055
0.253692737655 2.2794504974
0.223404334638 2.2880615284
0.206775907694 2.29918952396
0.22302880733 2.29803293687
0.310320951295 2.28364850689
0.3724489529 2.28165012874
0.240344527409 2.2813169127
0.296939473842 2.27960384384
0.248224452111 2.27941631208
0.338186131519 2.28260855956
0.206725518603 2.28575331955
0.347733887342 2.28241878581
0.258421036924 2.2779919147
0.277080874467 2.28036889897
0.296395674553 2.28101097495
0.194442633985 2.28455104547
0.203700391144 2.29358188261
0.273724620741 2.28132200328
0.175553862537 2.29339096087
0.349604907462 2.30262758239
0.296916984608 2.3108608475
0.299052671342 2.32398651091
0.183454491605 2.33062183201
0.246137008985 2.33042804584
0.281057002663 2.31213408854
0.200962907746 2.2983336896
0.224419938567 2.2928119837
0.283330088344 2.31313056295
0.214268994708 2.31338639434
0.357529787442 2.29095079173
0.272261728362 2.29259509289
0.308744697192 2.28457401051
0.327465217374 2.27884902904
0.278107751862 2.30773386005
0.359864569939 2.31579601203
0.26146765572 2.32075479715
0.355577601796 2.32589932244
0.306677347606 2.32950416541
0.237138634464 2.3367107081
0.24614929628 2.32581814979
0.213883050323 2.28395494197
0.295370844032 2.29817545742
0.249204668653 2.30853087479
0.341907288957 2.30728367332
0.230862312313 2.28837529382
0.363600575278 2.28714268266
0.186385940151 2.29167229617
0.297463892337 2.28515826867
0.288632119877 2.30135055392
0.34351507887 2.31093267201
0.348602651469 2.31075545576
0.213886724205 2.31570063765
0.330115748668 2.32470491298
0.169414070367 2.31046492151
0.221616390914 2.27969310558
0.274424140955 2.28359836192
0.27531723762 2.29701771187
0.16113493249 2.297966578
0.269034330398 2.2955723129
0.329302633592 2.28471335434
0.213760616262 2.29447365466
0.173269701483 2.30539343447
0.282426513381 2.31806180464
0.261206292947 2.32050765662
0.233360942499 2.33240938749
0.217492184901 2.30313075249
0.209051648981 2.29118032657
0.174553957433 2.29459081775
0.327963923855 2.30610100728
0.18904337173 2.30070923637
0.30589081605 2.28795047727
0.226069662597 2.2945884906
0.195433494206 2.30640608076
0.291983249429 2.31117917824
0.308080729169 2.32471044746
0.31406827279 2.32803596372
0.254715295241 2.32490179513
0.193296912437 2.29828115209
0.173817631284 2.28576341115
0.315336170719 2.28229894005
0.249937765337 2.30840316934
0.280092847193 2.29503632548
0.326424178138 2.29344308673
0.361966648933 2.28130881686
0.308862817475 2.28407191495
0.351239817358 2.30341403052
0.166636352422 2.31086988035
0.228777855328 2.31951082808
0.203892689557 2.32762777481
0.246193184193 2.34314924087
0.199078594682 2.33536105709
0.169107228646 2.300358321
0.233966621702 2.30311802504
0.291907458298 2.30740311771
0.203262268905 2.2959482522
0.178831040517 2.28735537541
0.335165536865 2.28229136745
0.168587588276 2.28034980274
0.203810225583 2.27993525026
0.236057147666 2.2786000056
0.29467522459 2.28015259439


==> Images/data/reconstruction_violins/chamfer_occ_mm_completion_body.dat <==
% x log10_error_mm
0.980123447726 0.83440689664
0.979455426032 0.835971422251
0.978772818333 0.837535947862
0.978075632929 0.839100473472
0.977363892854 0.840664999083
0.976637636163 0.842229524694
0.975896916199 0.843794050304
0.975141801823 0.845358575915
0.9743723776 0.846923101526
0.973588743957 0.848487627137
0.972791017291 0.850052152747
0.971979330043 0.851616678358
0.971153830716 0.853181203969
0.97031468386 0.854745729579
0.969462069993 0.85631025519
0.968596185487 0.857874780801
0.967717242394 0.859439306412
0.966825468219 0.861003832022
0.965921105646 0.862568357633
0.965004412205 0.864132883244
0.964075659885 0.865697408854
0.963135134695 0.867261934465
0.962183136164 0.868826460076
0.961219976793 0.870390985686
0.960245981452 0.871955511297
0.959261486714 0.873520036908
0.958266840155 0.875084562519
0.957262399581 0.876649088129
0.956248532227 0.87821361374
0.955225613891 0.879778139351
0.954194028034 0.881342664961
0.953154164834 0.882907190572
0.952106420198 0.884471716183
0.95105119474 0.886036241794
0.949988892726 0.887600767404
0.948919920985 0.889165293015
0.947844687801 0.890729818626
0.946763601777 0.892294344236
0.945677070682 0.893858869847
0.94458550029 0.895423395458
0.943489293209 0.896987921068
0.942388847701 0.898552446679
0.941284556509 0.90011697229
0.940176805693 0.901681497901
0.93906597347 0.903246023511
0.93795242908 0.904810549122
0.936836531668 0.906375074733
0.935718629197 0.907939600343
0.934599057393 0.909504125954
0.933478138728 0.911068651565
0.93235618145 0.912633177175
0.931233478655 0.914197702786
0.930110307416 0.915762228397
0.928986927974 0.917326754008
0.927863582981 0.918891279618
0.926740496824 0.920455805229
0.925617875001 0.92202033084
0.924495903594 0.92358485645
0.923374748796 0.925149382061
0.922254556541 0.926713907672
0.921135452197 0.928278433283
0.92001754036 0.929842958893
0.918900904728 0.931407484504
0.917785608064 0.932972010115
0.91667169225 0.934536535725
0.915559178433 0.936101061336
0.914448067252 0.937665586947
0.913338339172 0.939230112557
0.912229954886 0.940794638168
0.911122855822 0.942359163779
0.910016964721 0.94392368939
0.908912186313 0.945488215
0.907808408057 0.947052740611
0.90670550097 0.948617266222
0.905603320522 0.950181791832
0.904501707608 0.951746317443
0.903400489569 0.953310843054
0.902299481293 0.954875368665
0.901198486348 0.956439894275
0.900097298181 0.958004419886
0.898995701348 0.959568945497
0.897893472783 0.961133471107
0.896790383098 0.962697996718
0.895686197901 0.964262522329
0.894580679135 0.965827047939
0.893473586417 0.96739157355
0.892364678385 0.968956099161
0.891253714038 0.970520624772
0.890140454057 0.972085150382
0.889024662109 0.973649675993
0.887906106121 0.975214201604
0.886784559523 0.976778727214
0.885659802437 0.978343252825
0.884531622835 0.979907778436
0.883399817617 0.981472304047
0.882264193653 0.983036829657
0.881124568732 0.984601355268
0.879980772456 0.986165880879
0.878832647041 0.987730406489
0.877680048043 0.9892949321
0.876522844989 0.990859457711
0.875360921917 0.992423983321
0.87419417782 0.993988508932
0.873022526988 0.995553034543
0.871845899252 0.997117560154
0.870664240118 0.998682085764
0.869477510799 1.00024661137
0.868285688142 1.00181113699
0.867088764445 1.0033756626
0.865886747167 1.00494018821
0.86467965854 1.00650471382
0.863467535062 1.00806923943
0.862250426908 1.00963376504
0.861028397223 1.01119829065
0.859801521333 1.01276281626
0.858569885856 1.01432734187
0.857333587727 1.01589186748
0.856092733141 1.01745639309
0.85484743642 1.0190209187
0.853597818803 1.02058544431
0.852344007174 1.02214996992
0.851086132733 1.02371449554
0.849824329608 1.02527902115
0.848558733429 1.02684354676
0.847289479865 1.02840807237
0.846016703124 1.02997259798
0.844740534439 1.03153712359
0.843461100544 1.0331016492
0.842178522131 1.03466617481
0.840892912333 1.03623070042
0.839604375196 1.03779522603
0.838313004192 1.03935975164
0.837018880748 1.04092427725
0.835722072822 1.04248880286
0.834422633517 1.04405332847
0.833120599761 1.04561785409
0.831815991034 1.0471823797
0.830508808181 1.04874690531
0.829199032292 1.05031143092
0.827886623671 1.05187595653
0.826571520892 1.05344048214
0.82525363996 1.05500500775
0.823932873571 1.05656953336
0.822609090479 1.05813405897
0.821282134983 1.05969858458
0.819951826528 1.06126311019
0.818617959433 1.0628276358
0.81728030274 1.06439216141
0.815938600196 1.06595668702
0.81459257037 1.06752121264
0.813241906896 1.06908573825
0.811886278854 1.07065026386
0.810525331293 1.07221478947
0.80915868588 1.07377931508
0.80778594169 1.07534384069
0.806406676135 1.0769083663
0.805020446013 1.07847289191
0.803626788704 1.08003741752
0.802225223482 1.08160194313
0.800815252964 1.08316646874
0.799396364666 1.08473099435
0.797968032695 1.08629551996
0.79652971954 1.08786004557
0.795080877979 1.08942457119
0.793620953088 1.0909890968
0.792149384344 1.09255362241
0.790665607827 1.09411814802
0.789169058501 1.09568267363
0.787659172571 1.09724719924
0.786135389923 1.09881172485
0.784597156613 1.10037625046
0.783043927423 1.10194077607
0.781475168463 1.10350530168
0.779890359814 1.10506982729
0.778288998199 1.1066343529
0.776670599691 1.10819887851
0.775034702423 1.10976340412
0.773380869318 1.11132792974
0.771708690811 1.11289245535
0.770017787568 1.11445698096
0.768307813185 1.11602150657
0.766578456864 1.11758603218
0.764829446056 1.11915055779
0.763060549059 1.1207150834
0.761271577572 1.12227960901
0.759462389187 1.12384413462
0.757632889819 1.12540866023
0.755783036063 1.12697318584
0.753912837464 1.12853771145
0.752022358713 1.13010223706
0.750111721735 1.13166676267
0.74818110768 1.13323128828
0.746230758807 1.1347958139
0.744260980253 1.13636033951
0.74227214168 1.13792486512
0.740264678793 1.13948939073
0.738239094725 1.14105391634
0.736195961292 1.14261844195
0.734135920094 1.14418296756
0.73205968347 1.14574749317
0.729968035307 1.14731201878
0.727861831683 1.14887654439
0.725742001353 1.15044107
0.723609546073 1.15200559561
0.721465540748 1.15357012122
0.719311133417 1.15513464683
0.717147545061 1.15669917245
0.714976069232 1.15826369806
0.712798071511 1.15982822367
0.710614988776 1.16139274928
0.708428328305 1.16295727489
0.706239666681 1.1645218005
0.704050648522 1.16608632611
0.701862985037 1.16765085172
0.699678452386 1.16921537733
0.697498889867 1.17077990294
0.695326197929 1.17234442855
0.693162335995 1.17390895416
0.691009320119 1.17547347977
0.688869220467 1.17703800538
0.686744158627 1.178602531
0.684636304757 1.18016705661
0.682547874564 1.18173158222
0.68048112613 1.18329610783
0.678438356582 1.18486063344
0.67642189862 1.18642515905
0.674434116892 1.18798968466
0.672477404249 1.18955421027
0.670554177853 1.19111873588
0.668666875181 1.19268326149
0.666817949904 1.1942477871
0.665009867661 1.19581231271
0.663245101743 1.19737683832
0.661526128683 1.19894136393
0.659855423764 1.20050588955
0.658235456471 1.20207041516
0.656668685865 1.20363494077
0.655157555928 1.20519946638
0.653704490858 1.20676399199
0.652311890342 1.2083285176
0.650982124811 1.20989304321
0.649717530697 1.21145756882
0.648520405693 1.21302209443
0.647393004038 1.21458662004
0.64633753183 1.21615114565
0.645356142385 1.21771567126
0.644450931657 1.21928019687
0.643623933724 1.22084472248
0.642877116354 1.2224092481
0.64221237667 1.22397377371
0.641631536915 1.22553829932
0.641136340344 1.22710282493
0.640728447232 1.22866735054
0.640409431041 1.23023187615
0.640180774723 1.23179640176
0.640043867198 1.23336092737
0.64 1.23492545298
0.64005036411 1.23648997859
0.640196046985 1.2380545042
0.640438029782 1.23961902981
0.640777184805 1.24118355542
0.641214273162 1.24274808103
0.641749942656 1.24431260665
0.642384725906 1.24587713226
0.643119038712 1.24744165787
0.64395317866 1.24900618348
0.644887323983 1.25057070909
0.645921532674 1.2521352347
0.647055741856 1.25369976031
0.648289767412 1.25526428592
0.649623303877 1.25682881153
0.651055924591 1.25839333714
0.652587082118 1.25995786275
0.654216108916 1.26152238836
0.655942218282 1.26308691397
0.65776450554 1.26465143958
0.659681949489 1.26621596519
0.661693414099 1.26778049081
0.663797650456 1.26934501642
0.665993298937 1.27090954203
0.668278891627 1.27247406764
0.670652854954 1.27403859325
0.673113512546 1.27560311886
0.675659088297 1.27716764447
0.678287709633 1.27873217008
0.680997410963 1.28029669569
0.68378613732 1.2818612213
0.686651748166 1.28342574691
0.689592021351 1.28499027252
0.692604657232 1.28655479813
0.695687282913 1.28811932374
0.698837456613 1.28968384936
0.702052672149 1.29124837497
0.705330363511 1.29281290058
0.708667909519 1.29437742619
0.712062638558 1.2959419518
0.715511833369 1.29750647741
0.719012735883 1.29907100302
0.722562552088 1.30063552863
0.726158456918 1.30220005424
0.729797599144 1.30376457985
0.73347710626 1.30532910546
0.737194089349 1.30689363107
0.740945647923 1.30845815668
0.744728874707 1.31002268229
0.748540860384 1.31158720791
0.752378698259 1.31315173352
0.756239488855 1.31471625913
0.760120344418 1.31628078474
0.764018393325 1.31784531035
0.767930784379 1.31940983596
0.771854691002 1.32097436157
0.775787315285 1.32253888718
0.779725891922 1.32410341279
0.783667691992 1.3256679384
0.7876100266 1.32723246401
0.791550250369 1.32879698962
0.795485764763 1.33036151523
0.799414021257 1.33192604084
0.803332524335 1.33349056646
0.807238834319 1.33505509207
0.81113057002 1.33661961768
0.815005411217 1.33818414329
0.818861100957 1.3397486689
0.822695447668 1.34131319451
0.826506327105 1.34287772012
0.830291684101 1.34444224573
0.834049534146 1.34600677134
0.837777964787 1.34757129695
0.841475136845 1.34913582256
0.845139285461 1.35070034817
0.848768720964 1.35226487378
0.85236182957 1.35382939939
0.855917073916 1.35539392501
0.859432993423 1.35695845062
0.862908204506 1.35852297623
0.866341400626 1.36008750184
0.869731352187 1.36165202745
0.873076906292 1.36321655306
0.876376986353 1.36478107867
0.879630591572 1.36634560428
0.882836796285 1.36791012989
0.885994749183 1.3694746555
0.889103672421 1.37103918111
0.892162860604 1.37260370672
0.895171679677 1.37416823233
0.898129565709 1.37573275794
0.901036023583 1.37729728355
0.903890625606 1.37886180917
0.906693010028 1.38042633478
0.909442879494 1.38199086039
0.912139999425 1.383555386
0.914784196334 1.38511991161
0.917375356095 1.38668443722
0.91991342215 1.38824896283
0.922398393684 1.38981348844
0.924830323751 1.39137801405
0.92720931738 1.39294253966
0.929535529641 1.39450706527
0.931809163702 1.39607159088
0.934030468862 1.39763611649
0.936199738576 1.3992006421
0.938317308473 1.40076516772
0.940383554377 1.40232969333
0.942398890323 1.40389421894
0.94436376659 1.40545874455
0.946278667736 1.40702327016
0.94814411066 1.40858779577
0.94996064267 1.41015232138
0.951728839587 1.41171684699
0.953449303861 1.4132813726
0.95512266273 1.41484589821
0.956749566403 1.41641042382
0.958330686273 1.41797494943
0.959866713178 1.41953947504
0.961358355694 1.42110400065
0.962806338468 1.42266852627
0.964211400597 1.42423305188
0.965574294048 1.42579757749
0.966895782129 1.4273621031
0.968176638001 1.42892662871
0.969417643239 1.43049115432
0.970619586447 1.43205567993
0.971783261913 1.43362020554
0.972909468325 1.43518473115
0.973999007526 1.43674925676
0.97505268333 1.43831378237
0.97607130038 1.43987830798
0.977055663062 1.44144283359
0.978006574468 1.4430073592
0.978924835408 1.44457188482
0.979811243471 1.44613641043
0.98066659214 1.44770093604
0.98149166995 1.44926546165
0.982287259695 1.45082998726
0.983054137686 1.45239451287
0.98379307305 1.45395903848
0.984504827079 1.45552356409
0.985190152619 1.4570880897
0.985849793504 1.45865261531
1.0141502065 1.45865261531
1.01480984738 1.4570880897
1.01549517292 1.45552356409
1.01620692695 1.45395903848
1.01694586231 1.45239451287
1.01771274031 1.45082998726
1.01850833005 1.44926546165
1.01933340786 1.44770093604
1.02018875653 1.44613641043
1.02107516459 1.44457188482
1.02199342553 1.4430073592
1.02294433694 1.44144283359
1.02392869962 1.43987830798
1.02494731667 1.43831378237
1.02600099247 1.43674925676
1.02709053168 1.43518473115
1.02821673809 1.43362020554
1.02938041355 1.43205567993
1.03058235676 1.43049115432
1.031823362 1.42892662871
1.03310421787 1.4273621031
1.03442570595 1.42579757749
1.0357885994 1.42423305188
1.03719366153 1.42266852627
1.03864164431 1.42110400065
1.04013328682 1.41953947504
1.04166931373 1.41797494943
1.0432504336 1.41641042382
1.04487733727 1.41484589821
1.04655069614 1.4132813726
1.04827116041 1.41171684699
1.05003935733 1.41015232138
1.05185588934 1.40858779577
1.05372133226 1.40702327016
1.05563623341 1.40545874455
1.05760110968 1.40389421894
1.05961644562 1.40232969333
1.06168269153 1.40076516772
1.06380026142 1.3992006421
1.06596953114 1.39763611649
1.0681908363 1.39607159088
1.07046447036 1.39450706527
1.07279068262 1.39294253966
1.07516967625 1.39137801405
1.07760160632 1.38981348844
1.08008657785 1.38824896283
1.08262464391 1.38668443722
1.08521580367 1.38511991161
1.08786000058 1.383555386
1.09055712051 1.38199086039
1.09330698997 1.38042633478
1.09610937439 1.37886180917
1.09896397642 1.37729728355
1.10187043429 1.37573275794
1.10482832032 1.37416823233
1.1078371394 1.37260370672
1.11089632758 1.37103918111
1.11400525082 1.3694746555
1.11716320372 1.36791012989
1.12036940843 1.36634560428
1.12362301365 1.36478107867
1.12692309371 1.36321655306
1.13026864781 1.36165202745
1.13365859937 1.36008750184
1.13709179549 1.35852297623
1.14056700658 1.35695845062
1.14408292608 1.35539392501
1.14763817043 1.35382939939
1.15123127904 1.35226487378
1.15486071454 1.35070034817
1.15852486315 1.34913582256
1.16222203521 1.34757129695
1.16595046585 1.34600677134
1.1697083159 1.34444224573
1.17349367289 1.34287772012
1.17730455233 1.34131319451
1.18113889904 1.3397486689
1.18499458878 1.33818414329
1.18886942998 1.33661961768
1.19276116568 1.33505509207
1.19666747567 1.33349056646
1.20058597874 1.33192604084
1.20451423524 1.33036151523
1.20844974963 1.32879698962
1.2123899734 1.32723246401
1.21633230801 1.3256679384
1.22027410808 1.32410341279
1.22421268471 1.32253888718
1.228145309 1.32097436157
1.23206921562 1.31940983596
1.23598160668 1.31784531035
1.23987965558 1.31628078474
1.24376051115 1.31471625913
1.24762130174 1.31315173352
1.25145913962 1.31158720791
1.25527112529 1.31002268229
1.25905435208 1.30845815668
1.26280591065 1.30689363107
1.26652289374 1.30532910546
1.27020240086 1.30376457985
1.27384154308 1.30220005424
1.27743744791 1.30063552863
1.28098726412 1.29907100302
1.28448816663 1.29750647741
1.28793736144 1.2959419518
1.29133209048 1.29437742619
1.29466963649 1.29281290058
1.29794732785 1.29124837497
1.30116254339 1.28968384936
1.30431271709 1.28811932374
1.30739534277 1.28655479813
1.31040797865 1.28499027252
1.31334825183 1.28342574691
1.31621386268 1.2818612213
1.31900258904 1.28029669569
1.32171229037 1.27873217008
1.3243409117 1.27716764447
1.32688648745 1.27560311886
1.32934714505 1.27403859325
1.33172110837 1.27247406764
1.33400670106 1.27090954203
1.33620234954 1.26934501642
1.3383065859 1.26778049081
1.34031805051 1.26621596519
1.34223549446 1.26465143958
1.34405778172 1.26308691397
1.34578389108 1.26152238836
1.34741291788 1.25995786275
1.34894407541 1.25839333714
1.35037669612 1.25682881153
1.35171023259 1.25526428592
1.35294425814 1.25369976031
1.35407846733 1.2521352347
1.35511267602 1.25057070909
1.35604682134 1.24900618348
1.35688096129 1.24744165787
1.35761527409 1.24587713226
1.35825005734 1.24431260665
1.35878572684 1.24274808103
1.3592228152 1.24118355542
1.35956197022 1.23961902981
1.35980395302 1.2380545042
1.35994963589 1.23648997859
1.36 1.23492545298
1.3599561328 1.23336092737
1.35981922528 1.23179640176
1.35959056896 1.23023187615
1.35927155277 1.22866735054
1.35886365966 1.22710282493
1.35836846308 1.22553829932
1.35778762333 1.22397377371
1.35712288365 1.2224092481
1.35637606628 1.22084472248
1.35554906834 1.21928019687
1.35464385762 1.21771567126
1.35366246817 1.21615114565
1.35260699596 1.21458662004
1.35147959431 1.21302209443
1.3502824693 1.21145756882
1.34901787519 1.20989304321
1.34768810966 1.2083285176
1.34629550914 1.20676399199
1.34484244407 1.20519946638
1.34333131414 1.20363494077
1.34176454353 1.20207041516
1.34014457624 1.20050588955
1.33847387132 1.19894136393
1.33675489826 1.19737683832
1.33499013234 1.19581231271
1.3331820501 1.1942477871
1.33133312482 1.19268326149
1.32944582215 1.19111873588
1.32752259575 1.18955421027
1.32556588311 1.18798968466
1.32357810138 1.18642515905
1.32156164342 1.18486063344
1.31951887387 1.18329610783
1.31745212544 1.18173158222
1.31536369524 1.18016705661
1.31325584137 1.178602531
1.31113077953 1.17703800538
1.30899067988 1.17547347977
1.306837664 1.17390895416
1.30467380207 1.17234442855
1.30250111013 1.17077990294
1.30032154761 1.16921537733
1.29813701496 1.16765085172
1.29594935148 1.16608632611
1.29376033332 1.1645218005
1.29157167169 1.16295727489
1.28938501122 1.16139274928
1.28720192849 1.15982822367
1.28502393077 1.15826369806
1.28285245494 1.15669917245
1.28068886658 1.15513464683
1.27853445925 1.15357012122
1.27639045393 1.15200559561
1.27425799865 1.15044107
1.27213816832 1.14887654439
1.27003196469 1.14731201878
1.26794031653 1.14574749317
1.26586407991 1.14418296756
1.26380403871 1.14261844195
1.26176090528 1.14105391634
1.25973532121 1.13948939073
1.25772785832 1.13792486512
1.25573901975 1.13636033951
1.25376924119 1.1347958139
1.25181889232 1.13323128828
1.24988827826 1.13166676267
1.24797764129 1.13010223706
1.24608716254 1.12853771145
1.24421696394 1.12697318584
1.24236711018 1.12540866023
1.24053761081 1.12384413462
1.23872842243 1.12227960901
1.23693945094 1.1207150834
1.23517055394 1.11915055779
1.23342154314 1.11758603218
1.23169218682 1.11602150657
1.22998221243 1.11445698096
1.22829130919 1.11289245535
1.22661913068 1.11132792974
1.22496529758 1.10976340412
1.22332940031 1.10819887851
1.2217110018 1.1066343529
1.22010964019 1.10506982729
1.21852483154 1.10350530168
1.21695607258 1.10194077607
1.21540284339 1.10037625046
1.21386461008 1.09881172485
1.21234082743 1.09724719924
1.2108309415 1.09568267363
1.20933439217 1.09411814802
1.20785061566 1.09255362241
1.20637904691 1.0909890968
1.20491912202 1.08942457119
1.20347028046 1.08786004557
1.2020319673 1.08629551996
1.20060363533 1.08473099435
1.19918474704 1.08316646874
1.19777477652 1.08160194313
1.1963732113 1.08003741752
1.19497955399 1.07847289191
1.19359332387 1.0769083663
1.19221405831 1.07534384069
1.19084131412 1.07377931508
1.18947466871 1.07221478947
1.18811372115 1.07065026386
1.1867580931 1.06908573825
1.18540742963 1.06752121264
1.1840613998 1.06595668702
1.18271969726 1.06439216141
1.18138204057 1.0628276358
1.18004817347 1.06126311019
1.17871786502 1.05969858458
1.17739090952 1.05813405897
1.17606712643 1.05656953336
1.17474636004 1.05500500775
1.17342847911 1.05344048214
1.17211337633 1.05187595653
1.17080096771 1.05031143092
1.16949119182 1.04874690531
1.16818400897 1.0471823797
1.16687940024 1.04561785409
1.16557736648 1.04405332847
1.16427792718 1.04248880286
1.16298111925 1.04092427725
1.16168699581 1.03935975164
1.1603956248 1.03779522603
1.15910708767 1.03623070042
1.15782147787 1.03466617481
1.15653889946 1.0331016492
1.15525946556 1.03153712359
1.15398329688 1.02997259798
1.15271052013 1.02840807237
1.15144126657 1.02684354676
1.15017567039 1.02527902115
1.14891386727 1.02371449554
1.14765599283 1.02214996992
1.1464021812 1.02058544431
1.14515256358 1.0190209187
1.14390726686 1.01745639309
1.14266641227 1.01589186748
1.14143011414 1.01432734187
1.14019847867 1.01276281626
1.13897160278 1.01119829065
1.13774957309 1.00963376504
1.13653246494 1.00806923943
1.13532034146 1.00650471382
1.13411325283 1.00494018821
1.13291123556 1.0033756626
1.13171431186 1.00181113699
1.1305224892 1.00024661137
1.12933575988 0.998682085764
1.12815410075 0.997117560154
1.12697747301 0.995553034543
1.12580582218 0.993988508932
1.12463907808 0.992423983321
1.12347715501 0.990859457711
1.12231995196 0.9892949321
1.12116735296 0.987730406489
1.12001922754 0.986165880879
1.11887543127 0.984601355268
1.11773580635 0.983036829657
1.11660018238 0.981472304047
1.11546837717 0.979907778436
1.11434019756 0.978343252825
1.11321544048 0.976778727214
1.11209389388 0.975214201604
1.11097533789 0.973649675993
1.10985954594 0.972085150382
1.10874628596 0.970520624772
1.10763532161 0.968956099161
1.10652641358 0.96739157355
1.10541932087 0.965827047939
1.1043138021 0.964262522329
1.1032096169 0.962697996718
1.10210652722 0.961133471107
1.10100429865 0.959568945497
1.09990270182 0.958004419886
1.09880151365 0.956439894275
1.09770051871 0.954875368665
1.09659951043 0.953310843054
1.09549829239 0.951746317443
1.09439667948 0.950181791832
1.09329449903 0.948617266222
1.09219159194 0.947052740611
1.09108781369 0.945488215
1.08998303528 0.94392368939
1.08887714418 0.942359163779
1.08777004511 0.940794638168
1.08666166083 0.939230112557
1.08555193275 0.937665586947
1.08444082157 0.936101061336
1.08332830775 0.934536535725
1.08221439194 0.932972010115
1.08109909527 0.931407484504
1.07998245964 0.929842958893
1.0788645478 0.928278433283
1.07774544346 0.926713907672
1.0766252512 0.925149382061
1.07550409641 0.92358485645
1.074382125 0.92202033084
1.07325950318 0.920455805229
1.07213641702 0.918891279618
1.07101307203 0.917326754008
1.06988969258 0.915762228397
1.06876652135 0.914197702786
1.06764381855 0.912633177175
1.06652186127 0.911068651565
1.06540094261 0.909504125954
1.0642813708 0.907939600343
1.06316346833 0.906375074733
1.06204757092 0.904810549122
1.06093402653 0.903246023511
1.05982319431 0.901681497901
1.05871544349 0.90011697229
1.0576111523 0.898552446679
1.05651070679 0.896987921068
1.05541449971 0.895423395458
1.05432292932 0.893858869847
1.05323639822 0.892294344236
1.0521553122 0.890729818626
1.05108007901 0.889165293015
1.05001110727 0.887600767404
1.04894880526 0.886036241794
1.0478935798 0.884471716183
1.04684583517 0.882907190572
1.04580597197 0.881342664961
1.04477438611 0.879778139351
1.04375146777 0.87821361374
1.04273760042 0.876649088129
1.04173315985 0.875084562519
1.04073851329 0.873520036908
1.03975401855 0.871955511297
1.03878002321 0.870390985686
1.03781686384 0.868826460076
1.03686486531 0.867261934465
1.03592434012 0.865697408854
1.0349955878 0.864132883244
1.03407889435 0.862568357633
1.03317453178 0.861003832022
1.03228275761 0.859439306412
1.03140381451 0.857874780801
1.03053793001 0.85631025519
1.02968531614 0.854745729579
1.02884616928 0.853181203969
1.02802066996 0.851616678358
1.02720898271 0.850052152747
1.02641125604 0.848487627137
1.0256276224 0.846923101526
1.02485819818 0.845358575915
1.0241030838 0.843794050304
1.02336236384 0.842229524694
1.02263610715 0.840664999083
1.02192436707 0.839100473472
1.02122718167 0.837535947862
1.02054457397 0.835971422251
1.01987655227 0.83440689664


==> Images/data/reconstruction_violins/chamfer_occ_mm_completion_tail.dat <==
% x log10_error_mm
1.3384386852 1.36017169182
1.36678699081 1.33751641855
1.20013361042 1.36345299637
1.28856853211 1.37957355241
1.37703140415 1.35731554636
1.2221004312 1.36514126746
1.29158208922 1.33638401395
1.2277235835 1.3773770972
1.27384539538 1.33805515267
1.24680990363 1.34129859441
1.34671806664 1.33092397885
1.16848594092 1.36954289644
1.30270970464 1.33180460311
1.24551262967 1.3683984298
1.20111751537 1.33917103062
1.37084968941 1.33653068516
1.27672550448 1.33765513185
1.23529580936 1.34718545322
1.23512911162 1.33974937143
1.20271704629 1.34668128048
1.30951138145 1.34112644733
1.17773659495 1.33043879983
1.1997452892 1.35027732219
1.26715339822 1.33032280482
1.19328073043 1.35607365229
1.2755953457 1.33924483321
1.37118530366 1.33987019689
1.19923385737 1.38972719884
1.33967287442 1.34133559687
1.19464017404 1.33001276104
1.31416956538 1.33200272125
1.25615543238 1.33674565656
1.33652474869 1.34052669078
1.18025066032 1.3335736307
1.26229876685 1.35820679098
1.37040578216 1.38265308129
1.18978293148 1.35268833384
1.27846679577 1.3428638248
1.17012080282 1.35030036899
1.26149878217 1.33113423572
1.22543789439 1.33564491621
1.3456379459 1.33219113547
1.24258172543 1.33360224252
1.26367564856 1.33472606385
1.22373580205 1.33658771597
1.17858542983 1.36213812742
1.30296843527 1.36300979438
1.18886098683 1.33895620667
1.30754547738 1.34097544545
1.34702865653 1.33663390146
1.19737744715 1.33635331034
1.22847582458 1.32991546856
1.25348792245 1.33016981477
1.29769608846 1.33682734501
1.19987660953 1.33975424134
1.27422477117 1.34347141668
1.30126889818 1.33419527743
1.24384526706 1.3436865056
1.19432429982 1.35989545987
1.20313609724 1.33209645735
1.18878980518 1.33855678848
1.3139148247 1.35208554804
1.20318197007 1.33136220375
1.32326106803 1.3497874712
1.37468968427 1.35510254004
1.25675489414 1.37474764629
1.27902136716 1.33233080258
1.19246777081 1.33034311548
1.35751979671 1.3437279055
1.18856562503 1.34698691719
1.18415057426 1.339083082
1.30233695079 1.36871527729
1.19799308798 1.34450804819
1.29911012561 1.35701482129
1.17576617483 1.34698877367
1.19159547885 1.33116559187
1.21131785579 1.34410582959
1.20401678314 1.33813182314
1.18827919605 1.333024453
1.24007095231 1.33731930724
1.2224146815 1.34812852966
1.28737720197 1.34034071238
1.28262694225 1.34156105207
1.37471978182 1.32959402307
1.27783176568 1.3352753828
1.30841024129 1.37627150224
1.3387046695 1.35657118432
1.3071021229 1.36927674164
1.30602767149 1.36021966439
1.34334446158 1.34663184043
1.21041280468 1.33328109769
1.33042097339 1.33089675547
1.31222757704 1.35764606219
1.36836008046 1.3383787718
1.17622830378 1.37671001992
1.17807877044 1.33279494516
1.2863905045 1.40091101442
1.3552857174 1.39656546524
1.2926413361 1.34732053479
1.29948601745 1.35506230865
1.28599783316 1.33402345761
1.32394819202 1.34296375403
1.2554362441 1.34440863336
1.32914299738 1.38976316225
1.29066051326 1.3427474252
1.34463348874 1.38892909674
1.32428658932 1.33939505873
1.1725532666 1.42217536297
1.18103364542 1.37820776572
1.25214309138 1.33999165202
1.25284368988 1.36879722323
1.2521706732 1.34529361813
1.20139977117 1.36342776712
1.20570862904 1.36537879014
1.26848380903 1.3517928589
1.33609980906 1.4029099792
1.19754331041 1.3438735875
1.24746370873 1.36111649137
1.21637294196 1.35985865236
1.23018536391 1.35055769143
1.27645138191 1.35646531352
1.34005866048 1.34615190783
1.16434616951 1.35535900857
1.30259447505 1.35983375282
1.24916872756 1.34208967006
1.35791481262 1.40658243341
1.23468441949 1.35574534312
1.35753582099 1.36047953795
1.22136147897 1.36820204714
1.17326190452 1.35369003367
1.18924224943 1.43314859888
1.17705540379 1.40617902807
1.30939472703 1.37064335127
1.23954020143 1.37540138054
1.3340397209 1.35335180963
1.3216553359 1.33967259648
1.21525005404 1.34391055983
1.35070921283 1.33198424775
1.16660055007 1.35169852294
1.21457263835 1.34520708027
1.16545088277 1.34803964939
1.33249087247 1.38696931699
1.17057568561 1.38442064486
1.32537990353 1.39075786993
1.23336834009 1.33331333345
1.28232736928 1.37364950584
1.21230779212 1.39162007419
1.18571667572 1.41890525175
1.37984730188 1.42266419083
1.31132752563 1.3382294834
1.33905354826 1.38056546942
1.16452929322 1.36439121831
1.22427274531 1.34923112585
1.36145250001 1.34455827288
1.22141043387 1.38469661157
1.18109861748 1.37134697457
1.37312860712 1.33234453907
1.18376921974 1.3470972751
1.1875825468 1.33023889158
1.21540215365 1.34056757358
1.29853260606 1.34116855355
1.19758936027 1.34015059278
1.3133436759 1.33901606941
1.37453952332 1.33205081619
1.37663029445 1.35063475019
1.26762009768 1.35753889377
1.34201606883 1.35773382404
1.24961540899 1.34536455414
1.20489811397 1.41892282484
1.22605314157 1.42888426018
1.21649418545 1.34979410862
1.31029873379 1.34638623462
1.20606329834 1.35020041993
1.3619191862 1.36837389362
1.18609293141 1.34958318184
1.25007423313 1.43162927051
1.17357768262 1.41307139712
1.35671587858 1.36481022969
1.27529727698 1.39475135186
1.19693795585 1.34458488307
1.35872764126 1.34452340728
1.35264869504 1.33653163069
1.3103634986 1.35338529896
1.27498400586 1.33539835663
1.30985032635 1.33282174025
1.27497078479 1.34259155681
1.18684027604 1.35780973794
1.30694535084 1.36434877193
1.30772729723 1.33192919187
1.27323767464 1.38632093537
1.20465232796 1.33466869095
1.32703294198 1.34224403761
1.25243130379 1.37461387129
1.37604596416 1.37044257597
1.176402863 1.37733555249
1.21684435399 1.38337838524
1.28414765745 1.3484980788
1.18240079966 1.38294728265
1.27541826594 1.33352594372
1.34154470598 1.33034647757
1.16873957957 1.40460257715
1.2568324212 1.35729354558
1.27838236466 1.3303881021
1.32429459953 1.38817181704
1.30851167492 1.35456700864
1.23628057069 1.39558469635
1.1705666495 1.45865261531
1.19012753505 1.40833890175
1.17432164852 1.35127121721
1.2596055503 1.36309820817
1.35713331438 1.36313786551
1.36663786758 1.42958995668
1.24511342459 1.33556773569
1.22734660783 1.33421866119
1.25562886114 1.37157479162
1.37414256352 1.36865031232
1.29723528752 1.33952540116
1.16009471732 1.35820176697
1.36919122592 1.33881971313
1.36718332876 1.33240081362
1.28053144433 1.38196090235
1.17893672835 1.35513610629
1.26727560788 1.39856473824
1.35330196152 1.3520555135
1.33715994499 1.33000530479
1.22337195726 1.35966543628
1.31535082716 1.37276610639
1.36358906316 1.37143493575
1.28838335389 1.34268801125
1.3547724659 1.36802363115
1.22821217546 1.35048525299
1.37779775698 1.36708550689
1.37597705735 1.36957460989
1.24803161879 1.38295087612
1.29101453653 1.40183341161
1.24272759081 1.33466259058
1.37343358309 1.34018401382
1.25392470987 1.35140686573
1.28763907513 1.35965297358
1.16261436708 1.37407229336
1.2774484035 1.33774729037
1.32614306501 1.35783096547
1.26311933057 1.34762816343
1.19873496285 1.35324681488
1.28751856814 1.33606111848
1.35798108877 1.34674282104
1.2765758853 1.37907719076
1.21541303892 1.34538139416
1.25700384988 1.34670729478
1.19729530356 1.34772343649
1.31605377756 1.34021474346
1.37602207408 1.37510008545
1.32852982161 1.41584027133
1.3744614116 1.38732251553
1.33688672307 1.3469828465
1.22812977133 1.37092685126
1.28534289668 1.40649680724
1.34887862122 1.38720807518
1.23993166349 1.36789385442
1.29277807965 1.35124965704
1.31310260782 1.36311658776
1.30811484868 1.33674465441
1.25453839739 1.38416335796
1.32719802318 1.36583865552
1.22433700058 1.40925765195
1.33321774743 1.33291835267
1.1847200292 1.33004838503
1.3055428495 1.34572156802
1.37981172783 1.35116649992
1.24274164359 1.34439311243
1.30003846608 1.34137373326
1.24595553615 1.33566781412
1.24764787534 1.33725034806
1.17557614237 1.33449747561
1.17686456246 1.33590307391
1.37799293035 1.33592659271
1.2818581004 1.37951057636
1.37534697824 1.43533316922
1.34370342621 1.33428709057
1.22837815829 1.34123485345
1.20163267616 1.33044862171
1.16145574458 1.3488378115
1.25082449284 1.36643345612
1.27277134214 1.41013304963
1.3279922691 1.35104924669
1.28693530074 1.34097074775
1.27924314359 1.37182608303
1.26970372834 1.42235233388
1.25555734376 1.358364224
1.24336654554 1.33939162228
1.30017935352 1.36267101829
1.22555941328 1.35478206618
1.31240548192 1.34366357524
1.23881009477 1.36751990546
1.35106743623 1.35172133127
1.24717439808 1.38554263868
1.37698406536 1.37445712509
1.17763912432 1.34369730649
1.35898001086 1.38316589545
1.37562065118 1.40742906667
1.27833973075 1.36373358957
1.24157941029 1.37360763495
1.25196905762 1.37814660239
1.35998728615 1.38725963963
1.33932537645 1.40425908779
1.34860628342 1.39381100687
1.32009707678 1.40196978136
1.25323404289 1.4149682331
1.29961543507 1.37261598362
1.30102260514 1.33021338958
1.18062641207 1.36679188999
1.29142379445 1.34633227792
1.27036494337 1.3553262278
1.19047465409 1.33355959303
1.29564050026 1.33468028371
1.25401341 1.34323932917
1.37141808249 1.35169609479
1.26044197084 1.33933236947
1.3594765677 1.34739650624
1.2313877068 1.36318599742
1.22441980673 1.4082249187
1.32564899871 1.38878352805
1.25477513989 1.41022364645
1.34784396634 1.37855095316
1.24496357117 1.35811239102
1.21947834135 1.36629971502
1.21191986738 1.33740450857
1.31732629055 1.36857368896
1.21218568247 1.43290925783
1.28132434682 1.33375397442
1.2116970797 1.38143164081
1.33202548398 1.40372802665
1.34755592657 1.35052815013
1.16828674534 1.35983560805
1.22892429858 1.34233174571
1.30956434018 1.34763289141
1.17191075992 1.33883366251
1.30063747551 1.36806092055
1.22154285963 1.38226596283
1.31237362985 1.33093191592
1.20503585304 1.33545515599
1.23766327864 1.34242869743
1.17030021887 1.36147405079
1.19134825146 1.34499000108
1.26969794469 1.33348316753
1.17315812986 1.33568761151
1.29180564745 1.35557727567
1.19940926615 1.35689279004
1.32183429895 1.35705475341
1.32881641508 1.37821770121
1.34287801019 1.35279877772
1.23801348587 1.35854110706
1.2312643976 1.3378071091
1.28234645997 1.38213176359
1.30688643048 1.36521868974
1.32877173767 1.36286046677
1.28126223355 1.39117062876
1.31555878419 1.35938178428
1.17268961156 1.35860699118
1.20391611354 1.39233037556
1.28180913437 1.3433910023
1.18557728402 1.41259414394
1.2914686439 1.37251680053
1.29952502449 1.35738000647
1.29041459868 1.33722024182
1.33581860527 1.33608397023
1.37188788425 1.36385370568
1.37953182121 1.36447049575
1.23202726544 1.34169141517
1.2464247577 1.33684456409
1.36641038794 1.33894739812
1.34374349568 1.33398852762
1.23819698314 1.35434100737
1.29824490056 1.35024207943
1.21164682218 1.33042570508
1.24022784434 1.34999675898
1.1664784093 1.34230327977


==> Images/data/reconstruction_violins/chamfer_occ_mm_deterministic_body.dat <==
% x log10_error_mm
1.98076409312 0.78222608036
1.97983350562 0.784812647944
1.97887822979 0.787399215527
1.97789844646 0.789985783111
1.97689432946 0.792572350694
1.9758660386 0.795158918278
1.97481371254 0.797745485861
1.97373746145 0.800332053445
1.97263735966 0.802918621028
1.97151343835 0.805505188612
1.97036567832 0.808091756196
1.96919400296 0.810678323779
1.96799827162 0.813264891363
1.96677827316 0.815851458946
1.96553372018 0.81843802653
1.96426424368 0.821024594113
1.96296938836 0.823611161697
1.96164860877 0.82619772928
1.96030126614 0.828784296864
1.95892662613 0.831370864447
1.95752385755 0.833957432031
1.95609203207 0.836543999615
1.954630125 0.839130567198
1.95313701712 0.841717134782
1.95161149771 0.844303702365
1.95005226869 0.846890269949
1.94845794991 0.849476837532
1.94682708565 0.852063405116
1.94515815221 0.854649972699
1.94344956661 0.857236540283
1.94169969647 0.859823107866
1.93990687076 0.86240967545
1.93806939164 0.864996243034
1.93618554709 0.867582810617
1.93425362441 0.870169378201
1.93227192437 0.872755945784
1.93023877591 0.875342513368
1.92815255137 0.877929080951
1.92601168199 0.880515648535
1.9238146736 0.883102216118
1.92156012237 0.885688783702
1.91924673042 0.888275351285
1.91687332114 0.890861918869
1.9144388541 0.893448486452
1.91194243932 0.896035054036
1.90938335078 0.89862162162
1.90676103895 0.901208189203
1.90407514228 0.903794756787
1.90132549733 0.90638132437
1.89851214755 0.908967891954
1.89563535048 0.911554459537
1.89269558316 0.914141027121
1.88969354585 0.916727594704
1.88663016368 0.919314162288
1.88350658637 0.921900729871
1.88032418574 0.924487297455
1.87708455117 0.927073865039
1.87378948276 0.929660432622
1.87044098237 0.932247000206
1.86704124242 0.934833567789
1.8635926326 0.937420135373
1.86009768447 0.940006702956
1.85655907415 0.94259327054
1.85297960317 0.945179838123
1.84936217763 0.947766405707
1.84570978597 0.95035297329
1.84202547545 0.952939540874
1.83831232771 0.955526108457
1.83457343358 0.958112676041
1.8308118676 0.960699243625
1.82703066237 0.963285811208
1.82323278335 0.965872378792
1.81942110423 0.968458946375
1.8155983834 0.971045513959
1.81176724189 0.973632081542
1.80793014308 0.976218649126
1.80408937467 0.978805216709
1.80024703326 0.981391784293
1.79640501181 0.983978351876
1.79256499045 0.98656491946
1.78872843083 0.989151487044
1.78489657434 0.991738054627
1.78107044439 0.994324622211
1.77725085295 0.996911189794
1.77343841147 0.999497757378
1.76963354618 1.00208432496
1.7658365179 1.00467089254
1.76204744612 1.00725746013
1.75826633736 1.00984402771
1.75449311753 1.0124305953
1.75072766799 1.01501716288
1.746969865 1.01760373046
1.74321962213 1.02019029805
1.73947693514 1.02277686563
1.73574192873 1.02536343321
1.73201490468 1.0279500008
1.72829639062 1.03053656838
1.72458718876 1.03312313596
1.72088842393 1.03570970355
1.71720159009 1.03829627113
1.71352859463 1.04088283871
1.70987179967 1.0434694063
1.70623405972 1.04605597388
1.70261875479 1.04864254147
1.69902981851 1.05122910905
1.69547176049 1.05381567663
1.69194968235 1.05640224422
1.68846928706 1.0589888118
1.68503688101 1.06157537938
1.68165936858 1.06416194697
1.67834423895 1.06674851455
1.67509954504 1.06933508213
1.67193387457 1.07192164972
1.66885631321 1.0745082173
1.6658764002 1.07709478488
1.66300407661 1.07968135247
1.66024962664 1.08226792005
1.65762361262 1.08485448763
1.65513680413 1.08744105522
1.65280010201 1.0900276228
1.65062445816 1.09261419039
1.64862079171 1.09520075797
1.64679990272 1.09778732555
1.6451723842 1.10037389314
1.64374853349 1.10296046072
1.64253826396 1.1055470283
1.64155101808 1.10813359589
1.6407956828 1.11072016347
1.64028050825 1.11330673105
1.64001303057 1.11589329864
1.64 1.11847986622
1.64024731469 1.1210664338
1.64075996131 1.12365300139
1.64154196288 1.12623956897
1.6425963345 1.12882613655
1.64392504742 1.13141270414
1.64552900176 1.13399927172
1.64740800827 1.13658583931
1.64956077911 1.13917240689
1.65198492776 1.14175897447
1.65467697809 1.14434554206
1.65763238217 1.14693210964
1.66084554683 1.14951867722
1.66430986832 1.15210524481
1.66801777485 1.15469181239
1.6719607763 1.15727837997
1.67612952056 1.15986494756
1.68051385582 1.16245151514
1.6851028981 1.16503808272
1.68988510323 1.16762465031
1.69484834245 1.17021121789
1.69997998099 1.17279778548
1.70526695857 1.17538435306
1.71069587123 1.17797092064
1.7162530535 1.18055748823
1.72192466035 1.18314405581
1.72769674796 1.18573062339
1.73355535271 1.18831719098
1.73948656782 1.19090375856
1.74547661679 1.19349032614
1.75151192341 1.19607689373
1.75757917757 1.19866346131
1.7636653966 1.20125002889
1.7697579818 1.20383659648
1.77584476978 1.20642316406
1.78191407846 1.20900973164
1.78795474756 1.21159629923
1.79395617346 1.21418286681
1.79990833848 1.2167694344
1.80580183455 1.21935600198
1.81162788133 1.22194256956
1.81737833902 1.22452913715
1.82304571596 1.22711570473
1.82862317126 1.22970227231
1.83410451278 1.2322888399
1.83948419065 1.23487540748
1.8447572868 1.23746197506
1.84991950062 1.24004854265
1.8549671314 1.24263511023
1.85989705764 1.24522167781
1.86470671374 1.2478082454
1.86939406449 1.25039481298
1.87395757759 1.25298138056
1.87839619468 1.25556794815
1.88270930123 1.25815451573
1.88689669556 1.26074108332
1.89095855738 1.2633276509
1.89489541616 1.26591421848
1.89870811958 1.26850078607
1.90239780236 1.27108735365
1.90596585574 1.27367392123
1.90941389774 1.27626048882
1.91274374454 1.2788470564
1.91595738298 1.28143362398
1.91905694449 1.28402019157
1.9220446805 1.28660675915
1.92492293943 1.28919332673
1.9276941453 1.29177989432
1.93036077814 1.2943664619
1.93292535613 1.29695302949
1.93539041944 1.29953959707
1.93775851593 1.30212616465
1.94003218856 1.30471273224
1.94221396445 1.30729929982
1.94430634567 1.3098858674
1.94631180155 1.31247243499
1.94823276251 1.31505900257
1.95007161531 1.31764557015
1.95183069961 1.32023213774
1.95351230572 1.32281870532
1.95511867351 1.3254052729
1.9566519922 1.32799184049
1.95811440114 1.33057840807
1.95950799124 1.33316497565
1.96083480707 1.33575154324
1.96209684948 1.33833811082
1.96329607859 1.34092467841
1.96443441709 1.34351124599
1.96551375371 1.34609781357
1.96653594672 1.34868438116
1.96750282753 1.35127094874
1.96841620403 1.35385751632
1.96927786385 1.35644408391
1.97008957735 1.35903065149
1.97085310021 1.36161721907
1.97157017577 1.36420378666
1.97224253681 1.36679035424
1.97287190697 1.36937692182
1.97346000167 1.37196348941
1.97400852851 1.37455005699
1.97451918718 1.37713662457
1.97499366884 1.37972319216
1.97543365506 1.38230975974
1.97584081626 1.38489632733
1.97621680967 1.38748289491
1.97656327694 1.39006946249
1.97688184132 1.39265603008
1.97717410455 1.39524259766
1.97744164348 1.39782916524
1.97768600641 1.40041573283
1.97790870932 1.40300230041
1.97811123196 1.40558886799
1.97829501393 1.40817543558
1.97846145075 1.41076200316
1.97861188999 1.41334857074
1.97874762757 1.41593513833
1.97886990426 1.41852170591
1.97897990236 1.4211082735
1.97907874277 1.42369484108
1.97916748236 1.42628140866
1.97924711173 1.42886797625
1.97931855336 1.43145454383
1.97938266034 1.43404111141
1.97944021542 1.436627679
1.97949193067 1.43921424658
1.97953844764 1.44180081416
1.97958033799 1.44438738175
1.97961810467 1.44697394933
1.97965218364 1.44956051691
1.97968294603 1.4521470845
1.97971070078 1.45473365208
1.97973569779 1.45732021966
1.97975813143 1.45990678725
1.97977814443 1.46249335483
1.97979583217 1.46507992242
1.97981124722 1.46766649
1.9798244041 1.47025305758
1.97983528434 1.47283962517
1.97984384158 1.47542619275
1.97985000685 1.47801276033
1.97985369381 1.48059932792
1.97985480406 1.4831858955
1.97985323232 1.48577246308
1.97984887151 1.48835903067
1.97984161768 1.49094559825
1.97983137473 1.49353216583
1.97981805883 1.49611873342
1.97980160257 1.498705301
1.97978195881 1.50129186858
1.9797591041 1.50387843617
1.97973304173 1.50646500375
1.97970380443 1.50905157134
1.97967145652 1.51163813892
1.9796360957 1.5142247065
1.97959785439 1.51681127409
1.97955690057 1.51939784167
1.97951343819 1.52198440925
1.97946770716 1.52457097684
1.97941998289 1.52715754442
1.97937057539 1.529744112
1.97931982802 1.53233067959
1.97926811585 1.53491724717
1.97921584366 1.53750381475
1.97916344366 1.54009038234
1.97911137288 1.54267694992
1.97906011038 1.54526351751
1.97901015412 1.54785008509
1.97896201785 1.55043665267
1.97891622762 1.55302322026
1.97887331838 1.55560978784
1.97883383043 1.55819635542
1.97879830579 1.56078292301
1.97876728469 1.56336949059
1.97874130198 1.56595605817
1.97872088368 1.56854262576
1.97870654356 1.57112919334
1.97869877995 1.57371576092
1.97869807258 1.57630232851
1.97870487966 1.57888889609
1.97871963515 1.58147546367
1.97874274622 1.58406203126
1.97877459097 1.58664859884
1.97881551635 1.58923516643
1.97886583638 1.59182173401
1.97892583056 1.59440830159
1.97899574261 1.59699486918
1.97907577943 1.59958143676
1.97916611035 1.60216800434
1.97926686665 1.60475457193
1.97937814127 1.60734113951
1.97949998886 1.60992770709
1.97963242604 1.61251427468
1.97977543185 1.61510084226
1.97992894847 1.61768740984
1.98009288213 1.62027397743
1.98026710419 1.62286054501
1.98045145246 1.62544711259
1.98064573259 1.62803368018
1.98084971963 1.63062024776
1.98106315981 1.63320681535
1.98128577224 1.63579338293
1.98151725089 1.63837995051
1.98175726648 1.6409665181
1.98200546857 1.64355308568
1.98226148753 1.64613965326
1.98252493667 1.64872622085
1.98279541426 1.65131278843
1.98307250563 1.65389935601
1.98335578515 1.6564859236
1.98364481827 1.65907249118
1.9839391634 1.66165905876
1.98423837383 1.66424562635
1.98454199948 1.66683219393
1.98484958869 1.66941876152
1.98516068975 1.6720053291
1.98547485252 1.67459189668
1.98579162984 1.67717846427
1.98611057888 1.67976503185
1.98643126233 1.68235159943
1.98675324963 1.68493816702
1.98707611789 1.6875247346
1.98739945293 1.69011130218
1.98772285006 1.69269786977
1.98804591483 1.69528443735
1.98836826371 1.69787100493
1.98868952464 1.70045757252
1.98900933752 1.7030441401
1.98932735466 1.70563070768
1.98964324108 1.70821727527
1.98995667486 1.71080384285
1.99026734732 1.71339041044
1.99057496323 1.71597697802
1.99087924093 1.7185635456
1.99117991246 1.72115011319
1.99147672357 1.72373668077
1.99176943381 1.72632324835
1.99205781648 1.72890981594
1.99234165867 1.73149638352
1.99262076117 1.7340829511
1.99289493846 1.73666951869
1.99316401862 1.73925608627
1.99342784323 1.74184265385
1.99368626734 1.74442922144
1.99393915927 1.74701578902
1.99418640058 1.74960235661
1.99442788588 1.75218892419
1.99466352272 1.75477549177
1.99489323142 1.75736205936
1.9951169449 1.75994862694
1.9953346085 1.76253519452
1.99554617978 1.76512176211
1.9957516283 1.76770832969
1.99595093537 1.77029489727
1.99614409382 1.77288146486
1.9963311077 1.77546803244
1.99651199199 1.77805460002
1.99668677227 1.78064116761
1.99685548442 1.78322773519
1.99701817419 1.78581430277
1.99717489686 1.78840087036
1.99732571685 1.79098743794
1.99747070722 1.79357400553
1.99760994931 1.79616057311
1.99774353222 1.79874714069
1.99787155235 1.80133370828
1.9979941129 1.80392027586
1.99811132337 1.80650684344
1.99822329905 1.80909341103
1.99833016047 1.81167997861
1.9984320329 1.81426654619
2.0015679671 1.81426654619
2.00166983953 1.81167997861
2.00177670095 1.80909341103
2.00188867663 1.80650684344
2.0020058871 1.80392027586
2.00212844765 1.80133370828
2.00225646778 1.79874714069
2.00239005069 1.79616057311
2.00252929278 1.79357400553
2.00267428315 1.79098743794
2.00282510314 1.78840087036
2.00298182581 1.78581430277
2.00314451558 1.78322773519
2.00331322773 1.78064116761
2.00348800801 1.77805460002
2.0036688923 1.77546803244
2.00385590618 1.77288146486
2.00404906463 1.77029489727
2.0042483717 1.76770832969
2.00445382022 1.76512176211
2.0046653915 1.76253519452
2.0048830551 1.75994862694
2.00510676858 1.75736205936
2.00533647728 1.75477549177
2.00557211412 1.75218892419
2.00581359942 1.74960235661
2.00606084073 1.74701578902
2.00631373266 1.74442922144
2.00657215677 1.74184265385
2.00683598138 1.73925608627
2.00710506154 1.73666951869
2.00737923883 1.7340829511
2.00765834133 1.73149638352
2.00794218352 1.72890981594
2.00823056619 1.72632324835
2.00852327643 1.72373668077
2.00882008754 1.72115011319
2.00912075907 1.7185635456
2.00942503677 1.71597697802
2.00973265268 1.71339041044
2.01004332514 1.71080384285
2.01035675892 1.70821727527
2.01067264534 1.70563070768
2.01099066248 1.7030441401
2.01131047536 1.70045757252
2.01163173629 1.69787100493
2.01195408517 1.69528443735
2.01227714994 1.69269786977
2.01260054707 1.69011130218
2.01292388211 1.6875247346
2.01324675037 1.68493816702
2.01356873767 1.68235159943
2.01388942112 1.67976503185
2.01420837016 1.67717846427
2.01452514748 1.67459189668
2.01483931025 1.6720053291
2.01515041131 1.66941876152
2.01545800052 1.66683219393
2.01576162617 1.66424562635
2.0160608366 1.66165905876
2.01635518173 1.65907249118
2.01664421485 1.6564859236
2.01692749437 1.65389935601
2.01720458574 1.65131278843
2.01747506333 1.64872622085
2.01773851247 1.64613965326
2.01799453143 1.64355308568
2.01824273352 1.6409665181
2.01848274911 1.63837995051
2.01871422776 1.63579338293
2.01893684019 1.63320681535
2.01915028037 1.63062024776
2.01935426741 1.62803368018
2.01954854754 1.62544711259
2.01973289581 1.62286054501
2.01990711787 1.62027397743
2.02007105153 1.61768740984
2.02022456815 1.61510084226
2.02036757396 1.61251427468
2.02050001114 1.60992770709
2.02062185873 1.60734113951
2.02073313335 1.60475457193
2.02083388965 1.60216800434
2.02092422057 1.59958143676
2.02100425739 1.59699486918
2.02107416944 1.59440830159
2.02113416362 1.59182173401
2.02118448365 1.58923516643
2.02122540903 1.58664859884
2.02125725378 1.58406203126
2.02128036485 1.58147546367
2.02129512034 1.57888889609
2.02130192742 1.57630232851
2.02130122005 1.57371576092
2.02129345644 1.57112919334
2.02127911632 1.56854262576
2.02125869802 1.56595605817
2.02123271531 1.56336949059
2.02120169421 1.56078292301
2.02116616957 1.55819635542
2.02112668162 1.55560978784
2.02108377238 1.55302322026
2.02103798215 1.55043665267
2.02098984588 1.54785008509
2.02093988962 1.54526351751
2.02088862712 1.54267694992
2.02083655634 1.54009038234
2.02078415634 1.53750381475
2.02073188415 1.53491724717
2.02068017198 1.53233067959
2.02062942461 1.529744112
2.02058001711 1.52715754442
2.02053229284 1.52457097684
2.02048656181 1.52198440925
2.02044309943 1.51939784167
2.02040214561 1.51681127409
2.0203639043 1.5142247065
2.02032854348 1.51163813892
2.02029619557 1.50905157134
2.02026695827 1.50646500375
2.0202408959 1.50387843617
2.02021804119 1.50129186858
2.02019839743 1.498705301
2.02018194117 1.49611873342
2.02016862527 1.49353216583
2.02015838232 1.49094559825
2.02015112849 1.48835903067
2.02014676768 1.48577246308
2.02014519594 1.4831858955
2.02014630619 1.48059932792
2.02014999315 1.47801276033
2.02015615842 1.47542619275
2.02016471566 1.47283962517
2.0201755959 1.47025305758
2.02018875278 1.46766649
2.02020416783 1.46507992242
2.02022185557 1.46249335483
2.02024186857 1.45990678725
2.02026430221 1.45732021966
2.02028929922 1.45473365208
2.02031705397 1.4521470845
2.02034781636 1.44956051691
2.02038189533 1.44697394933
2.02041966201 1.44438738175
2.02046155236 1.44180081416
2.02050806933 1.43921424658
2.02055978458 1.436627679
2.02061733966 1.43404111141
2.02068144664 1.43145454383
2.02075288827 1.42886797625
2.02083251764 1.42628140866
2.02092125723 1.42369484108
2.02102009764 1.4211082735
2.02113009574 1.41852170591
2.02125237243 1.41593513833
2.02138811001 1.41334857074
2.02153854925 1.41076200316
2.02170498607 1.40817543558
2.02188876804 1.40558886799
2.02209129068 1.40300230041
2.02231399359 1.40041573283
2.02255835652 1.39782916524
2.02282589545 1.39524259766
2.02311815868 1.39265603008
2.02343672306 1.39006946249
2.02378319033 1.38748289491
2.02415918374 1.38489632733
2.02456634494 1.38230975974
2.02500633116 1.37972319216
2.02548081282 1.37713662457
2.02599147149 1.37455005699
2.02653999833 1.37196348941
2.02712809303 1.36937692182
2.02775746319 1.36679035424
2.02842982423 1.36420378666
2.02914689979 1.36161721907
2.02991042265 1.35903065149
2.03072213615 1.35644408391
2.03158379597 1.35385751632
2.03249717247 1.35127094874
2.03346405328 1.34868438116
2.03448624629 1.34609781357
2.03556558291 1.34351124599
2.03670392141 1.34092467841
2.03790315052 1.33833811082
2.03916519293 1.33575154324
2.04049200876 1.33316497565
2.04188559886 1.33057840807
2.0433480078 1.32799184049
2.04488132649 1.3254052729
2.04648769428 1.32281870532
2.04816930039 1.32023213774
2.04992838469 1.31764557015
2.05176723749 1.31505900257
2.05368819845 1.31247243499
2.05569365433 1.3098858674
2.05778603555 1.30729929982
2.05996781144 1.30471273224
2.06224148407 1.30212616465
2.06460958056 1.29953959707
2.06707464387 1.29695302949
2.06963922186 1.2943664619
2.0723058547 1.29177989432
2.07507706057 1.28919332673
2.0779553195 1.28660675915
2.08094305551 1.28402019157
2.08404261702 1.28143362398
2.08725625546 1.2788470564
2.09058610226 1.27626048882
2.09403414426 1.27367392123
2.09760219764 1.27108735365
2.10129188042 1.26850078607
2.10510458384 1.26591421848
2.10904144262 1.2633276509
2.11310330444 1.26074108332
2.11729069877 1.25815451573
2.12160380532 1.25556794815
2.12604242241 1.25298138056
2.13060593551 1.25039481298
2.13529328626 1.2478082454
2.14010294236 1.24522167781
2.1450328686 1.24263511023
2.15008049938 1.24004854265
2.1552427132 1.23746197506
2.16051580935 1.23487540748
2.16589548722 1.2322888399
2.17137682874 1.22970227231
2.17695428404 1.22711570473
2.18262166098 1.22452913715
2.18837211867 1.22194256956
2.19419816545 1.21935600198
2.20009166152 1.2167694344
2.20604382654 1.21418286681
2.21204525244 1.21159629923
2.21808592154 1.20900973164
2.22415523022 1.20642316406
2.2302420182 1.20383659648
2.2363346034 1.20125002889
2.24242082243 1.19866346131
2.24848807659 1.19607689373
2.25452338321 1.19349032614
2.26051343218 1.19090375856
2.26644464729 1.18831719098
2.27230325204 1.18573062339
2.27807533965 1.18314405581
2.2837469465 1.18055748823
2.28930412877 1.17797092064
2.29473304143 1.17538435306
2.30002001901 1.17279778548
2.30515165755 1.17021121789
2.31011489677 1.16762465031
2.3148971019 1.16503808272
2.31948614418 1.16245151514
2.32387047944 1.15986494756
2.3280392237 1.15727837997
2.33198222515 1.15469181239
2.33569013168 1.15210524481
2.33915445317 1.14951867722
2.34236761783 1.14693210964
2.34532302191 1.14434554206
2.34801507224 1.14175897447
2.35043922089 1.13917240689
2.35259199173 1.13658583931
2.35447099824 1.13399927172
2.35607495258 1.13141270414
2.3574036655 1.12882613655
2.35845803712 1.12623956897
2.35924003869 1.12365300139
2.35975268531 1.1210664338
2.36 1.11847986622
2.35998696943 1.11589329864
2.35971949175 1.11330673105
2.3592043172 1.11072016347
2.35844898192 1.10813359589
2.35746173604 1.1055470283
2.35625146651 1.10296046072
2.3548276158 1.10037389314
2.35320009728 1.09778732555
2.35137920829 1.09520075797
2.34937554184 1.09261419039
2.34719989799 1.0900276228
2.34486319587 1.08744105522
2.34237638738 1.08485448763
2.33975037336 1.08226792005
2.33699592339 1.07968135247
2.3341235998 1.07709478488
2.33114368679 1.0745082173
2.32806612543 1.07192164972
2.32490045496 1.06933508213
2.32165576105 1.06674851455
2.31834063142 1.06416194697
2.31496311899 1.06157537938
2.31153071294 1.0589888118
2.30805031765 1.05640224422
2.30452823951 1.05381567663
2.30097018149 1.05122910905
2.29738124521 1.04864254147
2.29376594028 1.04605597388
2.29012820033 1.0434694063
2.28647140537 1.04088283871
2.28279840991 1.03829627113
2.27911157607 1.03570970355
2.27541281124 1.03312313596
2.27170360938 1.03053656838
2.26798509532 1.0279500008
2.26425807127 1.02536343321
2.26052306486 1.02277686563
2.25678037787 1.02019029805
2.253030135 1.01760373046
2.24927233201 1.01501716288
2.24550688247 1.0124305953
2.24173366264 1.00984402771
2.23795255388 1.00725746013
2.2341634821 1.00467089254
2.23036645382 1.00208432496
2.22656158853 0.999497757378
2.22274914705 0.996911189794
2.21892955561 0.994324622211
2.21510342566 0.991738054627
2.21127156917 0.989151487044
2.20743500955 0.98656491946
2.20359498819 0.983978351876
2.19975296674 0.981391784293
2.19591062533 0.978805216709
2.19206985692 0.976218649126
2.18823275811 0.973632081542
2.1844016166 0.971045513959
2.18057889577 0.968458946375
2.17676721665 0.965872378792
2.17296933763 0.963285811208
2.1691881324 0.960699243625
2.16542656642 0.958112676041
2.16168767229 0.955526108457
2.15797452455 0.952939540874
2.15429021403 0.95035297329
2.15063782237 0.947766405707
2.14702039683 0.945179838123
2.14344092585 0.94259327054
2.13990231553 0.940006702956
2.1364073674 0.937420135373
2.13295875758 0.934833567789
2.12955901763 0.932247000206
2.12621051724 0.929660432622
2.12291544883 0.927073865039
2.11967581426 0.924487297455
2.11649341363 0.921900729871
2.11336983632 0.919314162288
2.11030645415 0.916727594704
2.10730441684 0.914141027121
2.10436464952 0.911554459537
2.10148785245 0.908967891954
2.09867450267 0.90638132437
2.09592485772 0.903794756787
2.09323896105 0.901208189203
2.09061664922 0.89862162162
2.08805756068 0.896035054036
2.0855611459 0.893448486452
2.08312667886 0.890861918869
2.08075326958 0.888275351285
2.07843987763 0.885688783702
2.0761853264 0.883102216118
2.07398831801 0.880515648535
2.07184744863 0.877929080951
2.06976122409 0.875342513368
2.06772807563 0.872755945784
2.06574637559 0.870169378201
2.06381445291 0.867582810617
2.06193060836 0.864996243034
2.06009312924 0.86240967545
2.05830030353 0.859823107866
2.05655043339 0.857236540283
2.05484184779 0.854649972699
2.05317291435 0.852063405116
2.05154205009 0.849476837532
2.04994773131 0.846890269949
2.04838850229 0.844303702365
2.04686298288 0.841717134782
2.045369875 0.839130567198
2.04390796793 0.836543999615
2.04247614245 0.833957432031
2.04107337387 0.831370864447
2.03969873386 0.828784296864
2.03835139123 0.82619772928
2.03703061164 0.823611161697
2.03573575632 0.821024594113
2.03446627982 0.81843802653
2.03322172684 0.815851458946
2.03200172838 0.813264891363
2.03080599704 0.810678323779
2.02963432168 0.808091756196
2.02848656165 0.805505188612
2.02736264034 0.802918621028
2.02626253855 0.800332053445
2.02518628746 0.797745485861
2.0241339614 0.795158918278
2.02310567054 0.792572350694
2.02210155354 0.789985783111
2.02112177021 0.787399215527
2.02016649438 0.784812647944
2.01923590688 0.78222608036


==> Images/data/reconstruction_violins/chamfer_occ_mm_deterministic_tail.dat <==
% x log10_error_mm
2.26720145198 1.4722225802
2.2834909045 1.66028233684
2.24807834677 1.61559416609
2.22402860963 1.63097385643
2.20300485029 1.57038823086
2.22469190802 1.62364362773
2.34507245423 1.60177467072
2.23962582677 1.59289366563
2.27293688246 1.61166565866
2.29990089582 1.63182733315
2.28275805958 1.58911428111
2.20123712994 1.56935107054
2.33838026424 1.63248456449
2.22836360236 1.63130943078
2.35840573207 1.7403373403
2.33192648814 1.6938502999
2.2181155244 1.65552573198
2.16604995603 1.62491749672
2.24437067571 1.6821769815
2.30660468494 1.74794987462
2.21132378903 1.68280442324
2.27110902968 1.66104651489
2.28477927016 1.75077318745
2.21185167475 1.62029733041
2.16330447027 1.64460562272
2.28676189925 1.66926169778
2.3142409497 1.64198577852
2.20924852977 1.63520531447
2.34198217874 1.6916567989
2.20865938343 1.53056433174
2.26251361734 1.5260985945
2.37233748566 1.56191484969
2.17853265897 1.52018598012
2.37144405318 1.56261568319
2.33583861959 1.57884721681
2.19342585647 1.60074830427
2.25754324134 1.60784869074
2.37835745662 1.59848281219
2.18848418857 1.55521880395
2.35159842238 1.55784595175
2.33940555141 1.54492627377
2.23846624751 1.52843141923
2.1637323263 1.55528134441
2.2811247831 1.5576096059
2.22598307147 1.58791981293
2.18212007281 1.63013353078
2.23329666299 1.55530079785
2.31927544999 1.63742411819
2.27089766831 1.61535082144
2.30259069332 1.5472191519
2.18645113819 1.63119108308
2.30660618344 1.62779255822
2.28066304644 1.62027923614
2.18730479818 1.59552564776
2.2930450255 1.52613474991
2.34115037325 1.54597786239
2.35229392475 1.59911531355
2.1795585296 1.72394831162
2.28797392274 1.74378491145
2.31089261243 1.69829724157
2.35500421404 1.63470702266
2.26491688968 1.66197227772
2.22500985168 1.66711003902
2.34404965353 1.64657338555
2.29709597212 1.60592152012
2.37537630509 1.7360356399
2.2611244178 1.6946646532
2.19910193412 1.58003350883
2.16955259436 1.68943200683
2.23283150452 1.69523427542
2.19397400519 1.67580183847
2.25720689747 1.69413059856
2.35704408221 1.68073442526
2.19265977366 1.57039048259
2.26705038358 1.50749726738
2.23619446994 1.49965374238
2.24326403808 1.47191895691
2.30120105089 1.48970682539
2.30914566783 1.55144621757
2.30514512903 1.56708747767
2.25398609545 1.56151021115
2.1834342395 1.545014341
2.23663086486 1.49334494096
2.21635558053 1.52000749125
2.28352020181 1.50250407523
2.27159160327 1.52664207819
2.16763051725 1.62704904332
2.29080048641 1.61146599003
2.2278542154 1.60793558585
2.34289094543 1.63664607124
2.33460565198 1.57693903119
2.25304862725 1.62492749084
2.21545865786 1.62770591527
2.18164429185 1.6594166503
2.2446327631 1.63489332678
2.37647763588 1.6011176314
2.36205313405 1.61451742789
2.16677020855 1.71663024866
2.26978655933 1.46745034216
2.30505058773 1.56848808498
2.32294244532 1.71287147974
2.17829244998 1.72817205742
2.32922662484 1.60697461953
2.32214621852 1.55965352343
2.36937886354 1.60130750181
2.16593347021 1.65006226833
2.32630456879 1.70137724491
2.25500485926 1.66558487012
2.36759459563 1.68367435124
2.29546221798 1.68648087011
2.33678053553 1.7225055203
2.22106343371 1.65951436744
2.24612148573 1.67948816709
2.26915337922 1.64902097659
2.17826259237 1.62031375798
2.25773241986 1.63618601312
2.19260544371 1.54708615973
2.34562417024 1.5527718639
2.33971241934 1.55020216865
2.28792657606 1.55810752456
2.35152865701 1.55164824221
2.26180395985 1.57113695015
2.32328478228 1.56396427736
2.37567483743 1.53532301063
2.23725014048 1.52199565017
2.20355280431 1.52034000082
2.17073148197 1.53295374216
2.2927705842 1.48768688979
2.32235104818 1.48613005046
2.32670030227 1.52182736326
2.34457078949 1.5845772007
2.22786961802 1.54783106076
2.33690486242 1.64178418792
2.24884558598 1.64175437555
2.35839662745 1.58976319878
2.19290477956 1.56968737175
2.21837425158 1.56084080773
2.3730922219 1.57038152652
2.35796836686 1.54764371847
2.37423954696 1.61141537388
2.27849562585 1.64907760278
2.35342261215 1.5827650319
2.28612743827 1.6113613297
2.29498916767 1.55280710157
2.21284696836 1.64578132294
2.36460848235 1.77515951819
2.16004895509 1.76176250424
2.28619369248 1.60088577566
2.35654495438 1.66532637392
2.32914205321 1.72118563762
2.16459034652 1.72281381191
2.28920907333 1.81426654619
2.25416607745 1.70566887049
2.34889912847 1.70753853012
2.16548579558 1.6617587262
2.17471311154 1.66788994195
2.33592218324 1.71509813258
2.28752396471 1.70528260385
2.36602792879 1.67115649644
2.35398744917 1.69067820588
2.34174299387 1.59953332619
2.37758596086 1.55570737844
2.17610982542 1.52057783473
2.21779845534 1.54546072117
2.30116915408 1.518241267
2.32190824159 1.55920454757
2.34633228379 1.58722734215
2.37216834729 1.5773754535
2.29514971784 1.57134981928
2.36457361639 1.54991581901
2.26269576709 1.50757114217
2.21679292106 1.49884982723
2.20382801675 1.53166427112
2.21319316488 1.54099538973
2.2624143717 1.55422285268
2.1675700084 1.5773097569
2.34463967393 1.56347105828
2.26816058849 1.63805538649
2.20222641691 1.68160160428
2.34496950389 1.6017996785
2.16766620388 1.59457764831
2.22894434837 1.6157226155
2.16805742939 1.54857806913
2.23172355925 1.62435484672
2.28822613053 1.61564948984
2.26762527663 1.61081951254
2.28595315524 1.54274024945
2.28534026848 1.68786688354
2.36011676086 1.7029828625
2.36289649437 1.77320487442
2.27607568924 1.66241920292
2.33095743596 1.6207499648
2.35455127781 1.6478545802
2.32902416687 1.7080861841
2.20575570529 1.63379755614
2.18739916856 1.58351207285
2.35301376469 1.61641764722
2.35387285276 1.63650491641
2.21225495467 1.63773444912
2.22546726016 1.62448024755
2.24813600961 1.63119869838
2.3649923854 1.67261909238
2.27759564906 1.68592803239
2.35348127827 1.6732332372
2.37683722555 1.6797641132
2.23601847941 1.57711040421
2.32930584007 1.52760537994
2.28502464971 1.54548177285
2.21118565246 1.54857337702
2.31681863823 1.57477334283
2.37539729805 1.56624953404
2.33517937233 1.57065717198
2.226656368 1.58766802665
2.2337514056 1.59272283176
2.36812522641 1.5559085477
2.25639399439 1.51245370981
2.17936128427 1.53208087187
2.25141182416 1.54583407079
2.36216631354 1.5958109687
2.17579707052 1.5936835517
2.29627518629 1.55075366882
2.36345172793 1.59152525814
2.28015428801 1.55989511186
2.379308258 1.60216042232
2.17513802061 1.61307435475
2.36495590765 1.58373594532
2.18413071273 1.61936068576
2.1641095569 1.58234894721
2.1882422889 1.60581775202
2.28272923083 1.53850962821
2.33017948255 1.50411257237
2.2056383569 1.56297402416
2.23733831827 1.64749690028
2.17413048843 1.7590259621
2.31166754245 1.67896536037
2.25920225581 1.6088182808
2.26799833956 1.6580397519
2.2117778725 1.65981599254
2.18356598203 1.66403066193
2.20617451968 1.61515520376
2.3352173168 1.62562914885
2.19395069644 1.61411033728
2.3697127179 1.5959680809
2.31271559251 1.61591111551
2.24865642628 1.63366679854
2.1929254399 1.66422172941
2.23716678501 1.62653045309
2.31834362608 1.66042653638
2.24923056341 1.53049942041
2.32490366347 1.50779705646
2.23269723588 1.55955255455
2.28767303637 1.5976767993
2.19613550204 1.57497903264
2.37895781408 1.58428614596
2.27495319511 1.6184904269
2.20734075119 1.57886859422
2.36323424652 1.56077139964
2.226149119 1.56737809233
2.17312536549 1.5417563194
2.35262060698 1.51539590997
2.27496119164 1.54855198198
2.20102993405 1.6109912895
2.31331544412 1.60306081243
2.24502786426 1.60374448042
2.3583138937 1.61314724298
2.34490366593 1.59344607221
2.23018748008 1.6142976965
2.17086290458 1.63611314303
2.3704053035 1.63844034864
2.23310346211 1.55651710457
2.35067404651 1.56509955631
2.3686297323 1.62377431962
2.22313997195 1.6699427076
2.16753359134 1.56870390602
2.31717826568 1.54232797214
2.37374479048 1.6777889525
2.29509873227 1.70924939706
2.35859298873 1.61759125942
2.20941030229 1.59404033563
2.20975406307 1.63864791315
2.29622581955 1.67312359931
2.19441995229 1.72432908961
2.27702196905 1.69198622204
2.28484546211 1.72165742587
2.37685525433 1.72460349891
2.2033896976 1.75136406366
2.35636992426 1.69580527635
2.18590061321 1.6729117022
2.28760914552 1.7295736991
2.18622611705 1.63157295789
2.18258550743 1.6050149437
2.1877755043 1.64885470326
2.2334369222 1.51553728564
2.18225987156 1.59143540306
2.22657351932 1.5242791854
2.2863787087 1.54814633904
2.2303312051 1.54454561987
2.36604739489 1.58262693295
2.3517535384 1.58235056126
2.33856425546 1.54803620293
2.32365772313 1.57833614803
2.16722784303 1.60710030471
2.23813095615 1.61564231322
2.1951786761 1.57942613228
2.26665385056 1.51470684817
2.35153752902 1.60760963224
2.2598986256 1.5908688769
2.3270045241 1.61091473683
2.24115615206 1.47562687282
2.34339343167 1.46737964109
2.27027864136 1.48054925391
2.25572317977 1.49444337498
2.36580081203 1.45267557185
2.24972220378 1.48572971161
2.29832165013 1.47383711273
2.18052120584 1.50389263947
2.20951699964 1.51634701199
2.20711535656 1.4797720154
2.30993412584 1.54436601188
2.16489773091 1.48829367368
2.30128807453 1.46713030618
2.29024036468 1.47121205286
2.30934934757 1.46200226705
2.19754950357 1.46188818128
2.28116631958 1.47081734995
2.31721173154 1.4512803491
2.1798654153 1.53050360567
2.27589761704 1.45904037483
2.17360892706 1.4995735061
2.23173964321 1.48327276788
2.20211367557 1.51048471548
2.34977402604 1.48740894572
2.23187012538 1.46809462687
2.29745308766 1.48647133621
2.27318797762 1.45098861123
2.23130950991 1.45600016084
2.19924999513 1.48825163952
2.32587513503 1.47241475529
2.20038118555 1.45738575087
2.20665418068 1.5079664839
2.27347357147 1.46494343738
2.27776404877 1.45145166596
2.24267655332 1.45637123639
2.33576463538 1.46599117349
2.33234735233 1.47114619147
2.32620701371 1.45954652724
2.35072940742 1.45452950603
2.19161116471 1.48974896308
2.37684086644 1.47863313905
2.36134348682 1.46549137826
2.27342495282 1.51248998961
2.17037845993 1.45434676778
2.25962453723 1.45241385134
2.26765620677 1.47266508039
2.16531921029 1.47631869833
2.35561973073 1.45786022232
2.31618319322 1.4674636811
2.26426577314 1.47360699512
2.27941152141 1.46602280691
2.16176880427 1.49104489367
2.23193953857 1.45994606233
2.27160316508 1.46759391547
2.23367027895 1.46813827503
2.23759725503 1.4689357558
2.17488643742 1.45167720222
2.19298814594 1.49115127342
2.34066598129 1.47407538188
2.24927820565 1.49660156171
2.21233640694 1.45383077274
2.21525490207 1.47631675117
2.30812089799 1.48233430225
2.36049434042 1.51694657686
2.36605441749 1.51945344503
2.31425358726 1.48254779225
2.2590181577 1.45998560521
2.18618178876 1.47676106521
2.28734102109 1.46779896035


==> Images/data/reconstruction_violins/chamfer_occ_mm_independent_body.dat <==
% x log10_error_mm
2.97495900131 0.784645079765
2.97419922752 0.786315798599
2.97342762139 0.787986517433
2.97264430523 0.789657236268
2.97184939986 0.791327955102
2.97104302345 0.792998673936
2.97022529037 0.794669392771
2.96939631006 0.796340111605
2.96855618575 0.798010830439
2.96770501339 0.799681549274
2.9668428804 0.801352268108
2.96596986452 0.803022986942
2.96508603268 0.804693705777
2.96419143986 0.806364424611
2.96328612798 0.808035143445
2.96237012487 0.80970586228
2.96144344322 0.811376581114
2.96050607964 0.813047299948
2.95955801373 0.814718018783
2.95859920724 0.816388737617
2.95762960324 0.818059456451
2.95664912546 0.819730175286
2.95565767764 0.82140089412
2.95465514295 0.823071612954
2.95364138354 0.824742331789
2.95261624015 0.826413050623
2.95157953188 0.828083769457
2.95053105593 0.829754488292
2.94947058759 0.831425207126
2.94839788023 0.83309592596
2.94731266545 0.834766644795
2.94621465332 0.836437363629
2.9451035327 0.838108082463
2.94397897176 0.839778801298
2.94284061851 0.841449520132
2.9416881015 0.843120238966
2.9405210306 0.844790957801
2.93933899789 0.846461676635
2.93814157869 0.848132395469
2.93692833261 0.849803114304
2.93569880481 0.851473833138
2.93445252725 0.853144551972
2.93318902007 0.854815270807
2.93190779308 0.856485989641
2.93060834728 0.858156708476
2.92929017649 0.85982742731
2.92795276902 0.861498146144
2.9265956094 0.863168864979
2.92521818018 0.864839583813
2.92381996376 0.866510302647
2.92240044426 0.868181021482
2.92095910939 0.869851740316
2.91949545239 0.87152245915
2.91800897395 0.873193177985
2.91649918411 0.874863896819
2.9149656042 0.876534615653
2.91340776871 0.878205334488
2.91182522719 0.879876053322
2.91021754608 0.881546772156
2.90858431049 0.883217490991
2.90692512597 0.884888209825
2.90523962016 0.886558928659
2.90352744446 0.888229647494
2.90178827548 0.889900366328
2.90002181661 0.891571085162
2.8982277993 0.893241803997
2.89640598436 0.894912522831
2.89455616315 0.896583241665
2.89267815861 0.8982539605
2.89077182624 0.899924679334
2.88883705489 0.901595398168
2.88687376753 0.903266117003
2.88488192178 0.904936835837
2.88286151042 0.906607554671
2.88081256171 0.908278273506
2.87873513957 0.90994899234
2.8766293437 0.911619711174
2.87449530953 0.913290430009
2.872333208 0.914961148843
2.87014324532 0.916631867677
2.86792566251 0.918302586512
2.86568073488 0.919973305346
2.86340877135 0.92164402418
2.86111011376 0.923314743015
2.85878513593 0.924985461849
2.85643424275 0.926656180683
2.8540578691 0.928326899518
2.85165647877 0.929997618352
2.84923056323 0.931668337186
2.84678064035 0.933339056021
2.84430725313 0.935009774855
2.8418109683 0.936680493689
2.83929237495 0.938351212524
2.83675208309 0.940021931358
2.83419072225 0.941692650193
2.83160894002 0.943363369027
2.82900740064 0.945034087861
2.82638678363 0.946704806696
2.82374778238 0.94837552553
2.82109110284 0.950046244364
2.81841746232 0.951716963199
2.8157275882 0.953387682033
2.81302221688 0.955058400867
2.81030209274 0.956729119702
2.80756796721 0.958399838536
2.80482059795 0.96007055737
2.80206074813 0.961741276205
2.79928918592 0.963411995039
2.79650668398 0.965082713873
2.79371401921 0.966753432708
2.79091197257 0.968424151542
2.78810132911 0.970094870376
2.78528287811 0.971765589211
2.78245741337 0.973436308045
2.77962573377 0.975107026879
2.7767886438 0.976777745714
2.77394695446 0.978448464548
2.77110148416 0.980119183382
2.76825305984 0.981789902217
2.76540251825 0.983460621051
2.76255070736 0.985131339885
2.75969848792 0.98680205872
2.75684673511 0.988472777554
2.75399634038 0.990143496388
2.75114821334 0.991814215223
2.74830328376 0.993484934057
2.74546250371 0.995155652891
2.74262684966 0.996826371726
2.73979732474 0.99849709056
2.73697496102 1.00016780939
2.7341608217 1.00183852823
2.73135600348 1.00350924706
2.72856163878 1.0051799659
2.72577889797 1.00685068473
2.72300899152 1.00852140357
2.72025317213 1.0101921224
2.71751273669 1.01186284123
2.71478902817 1.01353356007
2.71208343733 1.0152042789
2.70939740434 1.01687499774
2.70673242012 1.01854571657
2.70409002754 1.02021643541
2.70147182242 1.02188715424
2.69887945424 1.02355787308
2.69631462659 1.02522859191
2.69377909741 1.02689931074
2.69127467888 1.02857002958
2.68880323703 1.03024074841
2.68636669102 1.03191146725
2.68396701213 1.03358218608
2.68160622237 1.03525290492
2.67928639279 1.03692362375
2.67700964139 1.03859434258
2.67477813071 1.04026506142
2.67259406507 1.04193578025
2.67045968747 1.04360649909
2.66837727606 1.04527721792
2.66634914038 1.04694793676
2.66437761717 1.04861865559
2.66246506591 1.05028937442
2.66061386399 1.05196009326
2.65882640164 1.05363081209
2.65710507653 1.05530153093
2.65545228808 1.05697224976
2.6538704316 1.0586429686
2.65236189215 1.06031368743
2.65092903818 1.06198440626
2.64957421503 1.0636551251
2.64829973829 1.06532584393
2.64710788699 1.06699656277
2.64600089673 1.0686672816
2.64498095278 1.07033800044
2.64405018307 1.07200871927
2.64321065128 1.07367943811
2.64246434987 1.07535015694
2.64181319327 1.07702087577
2.64125901109 1.07869159461
2.64080354156 1.08036231344
2.64044842505 1.08203303228
2.64019519781 1.08370375111
2.64004528602 1.08537446995
2.64 1.08704518878
2.64006052876 1.08871590761
2.64022793491 1.09038662645
2.64050314982 1.09205734528
2.64088696927 1.09372806412
2.6413800494 1.09539878295
2.64198290314 1.09706950179
2.64269589705 1.09874022062
2.64351924861 1.10041093945
2.644453024 1.10208165829
2.64549713637 1.10375237712
2.64665134453 1.10542309596
2.64791525224 1.10709381479
2.64928830795 1.10876453363
2.650769805 1.11043525246
2.65235888242 1.1121059713
2.65405452618 1.11377669013
2.65585557092 1.11544740896
2.65776070217 1.1171181278
2.65976845912 1.11878884663
2.66187723773 1.12045956547
2.66408529438 1.1221302843
2.66639074992 1.12380100314
2.66879159414 1.12547172197
2.67128569059 1.1271424408
2.67387078181 1.12881315964
2.6765444949 1.13048387847
2.67930434736 1.13215459731
2.68214775325 1.13382531614
2.68507202962 1.13549603498
2.68807440312 1.13716675381
2.69115201686 1.13883747264
2.69430193741 1.14050819148
2.69752116192 1.14217891031
2.70080662537 1.14384962915
2.70415520789 1.14552034798
2.70756374212 1.14719106682
2.71102902058 1.14886178565
2.71454780299 1.15053250449
2.71811682363 1.15220322332
2.7217327985 1.15387394215
2.72539243248 1.15554466099
2.72909242633 1.15721537982
2.7328294835 1.15888609866
2.73660031683 1.16055681749
2.74040165497 1.16222753633
2.74423024865 1.16389825516
2.74808287668 1.16556897399
2.7519563517 1.16723969283
2.75584752566 1.16891041166
2.75975329502 1.1705811305
2.76367060566 1.17225184933
2.76759645747 1.17392256817
2.77152790867 1.175593287
2.77546207974 1.17726400583
2.77939615713 1.17893472467
2.78332739654 1.1806054435
2.78725312599 1.18227616234
2.79117074846 1.18394688117
2.79507774429 1.18561760001
2.79897167325 1.18728831884
2.80285017624 1.18895903767
2.80671097682 1.19062975651
2.81055188231 1.19230047534
2.81437078468 1.19397119418
2.81816566117 1.19564191301
2.82193457463 1.19731263185
2.82567567359 1.19898335068
2.82938719218 1.20065406952
2.8330674497 1.20232478835
2.8367148501 1.20399550718
2.84032788117 1.20566622602
2.84390511367 1.20733694485
2.84744520015 1.20900766369
2.85094687373 1.21067838252
2.85440894671 1.21234910136
2.85783030903 1.21401982019
2.86120992667 1.21569053902
2.86454683994 1.21736125786
2.86784016168 1.21903197669
2.87108907538 1.22070269553
2.87429283332 1.22237341436
2.87745075453 1.2240441332
2.88056222291 1.22571485203
2.8836266851 1.22738557086
2.88664364856 1.2290562897
2.88961267951 1.23072700853
2.8925334009 1.23239772737
2.89540549044 1.2340684462
2.89822867861 1.23573916504
2.90100274671 1.23740988387
2.90372752492 1.23908060271
2.90640289047 1.24075132154
2.90902876575 1.24242204037
2.91160511653 1.24409275921
2.91413195025 1.24576347804
2.91660931426 1.24743419688
2.91903729421 1.24910491571
2.92141601247 1.25077563455
2.92374562654 1.25244635338
2.92602632761 1.25411707221
2.92825833907 1.25578779105
2.93044191515 1.25745850988
2.93257733959 1.25912922872
2.93466492431 1.26079994755
2.93670500818 1.26247066639
2.93869795583 1.26414138522
2.94064415644 1.26581210405
2.94254402267 1.26748282289
2.94439798953 1.26915354172
2.94620651333 1.27082426056
2.94797007067 1.27249497939
2.94968915743 1.27416569823
2.95136428779 1.27583641706
2.95299599329 1.27750713589
2.95458482192 1.27917785473
2.95613133718 1.28084857356
2.9576361172 1.2825192924
2.95909975389 1.28419001123
2.96052285201 1.28586073007
2.96190602839 1.2875314489
2.96324991106 1.28920216774
2.96455513838 1.29087288657
2.96582235826 1.2925436054
2.96705222736 1.29421432424
2.96824541018 1.29588504307
2.96940257839 1.29755576191
2.9705244099 1.29922648074
2.97161158816 1.30089719958
2.97266480133 1.30256791841
2.9736847415 1.30423863724
2.97467210393 1.30590935608
2.97562758626 1.30758007491
2.97655188778 1.30925079375
2.97744570865 1.31092151258
2.9783097492 1.31259223142
2.97914470915 1.31426295025
2.97995128695 1.31593366908
2.98073017901 1.31760438792
2.9814820791 1.31927510675
2.98220767758 1.32094582559
2.98290766083 1.32261654442
2.98358271054 1.32428726326
2.98423350316 1.32595798209
2.98486070924 1.32762870093
2.98546499289 1.32929941976
2.98604701124 1.33097013859
2.98660741386 1.33264085743
2.9871468423 1.33431157626
2.98766592959 1.3359822951
2.98816529981 1.33765301393
2.98864556762 1.33932373277
2.9891073379 1.3409944516
2.98955120536 1.34266517043
2.98997775421 1.34433588927
2.99038755783 1.3460066081
2.99078117849 1.34767732694
2.99115916712 1.34934804577
2.99152206303 1.35101876461
2.99187039375 1.35268948344
2.99220467484 1.35436020227
2.99252540975 1.35603092111
2.99283308972 1.35770163994
2.99312819366 1.35937235878
2.9934111881 1.36104307761
2.99368252717 1.36271379645
2.99394265256 1.36438451528
2.99419199354 1.36605523411
2.99443096699 1.36772595295
2.99465997746 1.36939667178
2.99487941724 1.37106739062
2.99508966648 1.37273810945
2.99529109325 1.37440882829
2.99548405374 1.37607954712
2.99566889235 1.37775026596
2.99584594188 1.37942098479
2.99601552372 1.38109170362
2.99617794801 1.38276242246
2.99633351387 1.38443314129
2.99648250961 1.38610386013
2.99662521292 1.38777457896
2.99676189114 1.3894452978
2.9968928015 1.39111601663
2.99701819133 1.39278673546
2.99713829835 1.3944574543
2.99725335088 1.39612817313
2.99736356814 1.39779889197
2.9974691605 1.3994696108
2.99757032972 1.40114032964
2.99766726923 1.40281104847
2.9977601644 1.4044817673
2.99784919279 1.40615248614
2.99793452441 1.40782320497
2.99801632196 1.40949392381
2.99809474114 1.41116464264
2.99816993085 1.41283536148
2.99824203346 1.41450608031
2.99831118503 1.41617679915
2.9983775156 1.41784751798
2.99844114939 1.41951823681
2.998502205 1.42118895565
2.99856079571 1.42285967448
2.99861702963 1.42453039332
2.99867100995 1.42620111215
2.99872283514 1.42787183099
2.99877259913 1.42954254982
2.99882039153 1.43121326865
2.9988662978 1.43288398749
2.99891039945 1.43455470632
2.9989527742 1.43622542516
2.99899349615 1.43789614399
2.99903263594 1.43956686283
2.99907026093 1.44123758166
2.99910643533 1.44290830049
2.99914122032 1.44457901933
2.99917467427 1.44624973816
2.99920685278 1.447920457
2.99923780885 1.44959117583
2.99926759303 1.45126189467
3.00073240697 1.45126189467
3.00076219115 1.44959117583
3.00079314722 1.447920457
3.00082532573 1.44624973816
3.00085877968 1.44457901933
3.00089356467 1.44290830049
3.00092973907 1.44123758166
3.00096736406 1.43956686283
3.00100650385 1.43789614399
3.0010472258 1.43622542516
3.00108960055 1.43455470632
3.0011337022 1.43288398749
3.00117960847 1.43121326865
3.00122740087 1.42954254982
3.00127716486 1.42787183099
3.00132899005 1.42620111215
3.00138297037 1.42453039332
3.00143920429 1.42285967448
3.001497795 1.42118895565
3.00155885061 1.41951823681
3.0016224844 1.41784751798
3.00168881497 1.41617679915
3.00175796654 1.41450608031
3.00183006915 1.41283536148
3.00190525886 1.41116464264
3.00198367804 1.40949392381
3.00206547559 1.40782320497
3.00215080721 1.40615248614
3.0022398356 1.4044817673
3.00233273077 1.40281104847
3.00242967028 1.40114032964
3.0025308395 1.3994696108
3.00263643186 1.39779889197
3.00274664912 1.39612817313
3.00286170165 1.3944574543
3.00298180867 1.39278673546
3.0031071985 1.39111601663
3.00323810886 1.3894452978
3.00337478708 1.38777457896
3.00351749039 1.38610386013
3.00366648613 1.38443314129
3.00382205199 1.38276242246
3.00398447628 1.38109170362
3.00415405812 1.37942098479
3.00433110765 1.37775026596
3.00451594626 1.37607954712
3.00470890675 1.37440882829
3.00491033352 1.37273810945
3.00512058276 1.37106739062
3.00534002254 1.36939667178
3.00556903301 1.36772595295
3.00580800646 1.36605523411
3.00605734744 1.36438451528
3.00631747283 1.36271379645
3.0065888119 1.36104307761
3.00687180634 1.35937235878
3.00716691028 1.35770163994
3.00747459025 1.35603092111
3.00779532516 1.35436020227
3.00812960625 1.35268948344
3.00847793697 1.35101876461
3.00884083288 1.34934804577
3.00921882151 1.34767732694
3.00961244217 1.3460066081
3.01002224579 1.34433588927
3.01044879464 1.34266517043
3.0108926621 1.3409944516
3.01135443238 1.33932373277
3.01183470019 1.33765301393
3.01233407041 1.3359822951
3.0128531577 1.33431157626
3.01339258614 1.33264085743
3.01395298876 1.33097013859
3.01453500711 1.32929941976
3.01513929076 1.32762870093
3.01576649684 1.32595798209
3.01641728946 1.32428726326
3.01709233917 1.32261654442
3.01779232242 1.32094582559
3.0185179209 1.31927510675
3.01926982099 1.31760438792
3.02004871305 1.31593366908
3.02085529085 1.31426295025
3.0216902508 1.31259223142
3.02255429135 1.31092151258
3.02344811222 1.30925079375
3.02437241374 1.30758007491
3.02532789607 1.30590935608
3.0263152585 1.30423863724
3.02733519867 1.30256791841
3.02838841184 1.30089719958
3.0294755901 1.29922648074
3.03059742161 1.29755576191
3.03175458982 1.29588504307
3.03294777264 1.29421432424
3.03417764174 1.2925436054
3.03544486162 1.29087288657
3.03675008894 1.28920216774
3.03809397161 1.2875314489
3.03947714799 1.28586073007
3.04090024611 1.28419001123
3.0423638828 1.2825192924
3.04386866282 1.28084857356
3.04541517808 1.27917785473
3.04700400671 1.27750713589
3.04863571221 1.27583641706
3.05031084257 1.27416569823
3.05202992933 1.27249497939
3.05379348667 1.27082426056
3.05560201047 1.26915354172
3.05745597733 1.26748282289
3.05935584356 1.26581210405
3.06130204417 1.26414138522
3.06329499182 1.26247066639
3.06533507569 1.26079994755
3.06742266041 1.25912922872
3.06955808485 1.25745850988
3.07174166093 1.25578779105
3.07397367239 1.25411707221
3.07625437346 1.25244635338
3.07858398753 1.25077563455
3.08096270579 1.24910491571
3.08339068574 1.24743419688
3.08586804975 1.24576347804
3.08839488347 1.24409275921
3.09097123425 1.24242204037
3.09359710953 1.24075132154
3.09627247508 1.23908060271
3.09899725329 1.23740988387
3.10177132139 1.23573916504
3.10459450956 1.2340684462
3.1074665991 1.23239772737
3.11038732049 1.23072700853
3.11335635144 1.2290562897
3.1163733149 1.22738557086
3.11943777709 1.22571485203
3.12254924547 1.2240441332
3.12570716668 1.22237341436
3.12891092462 1.22070269553
3.13215983832 1.21903197669
3.13545316006 1.21736125786
3.13879007333 1.21569053902
3.14216969097 1.21401982019
3.14559105329 1.21234910136
3.14905312627 1.21067838252
3.15255479985 1.20900766369
3.15609488633 1.20733694485
3.15967211883 1.20566622602
3.1632851499 1.20399550718
3.1669325503 1.20232478835
3.17061280782 1.20065406952
3.17432432641 1.19898335068
3.17806542537 1.19731263185
3.18183433883 1.19564191301
3.18562921532 1.19397119418
3.18944811769 1.19230047534
3.19328902318 1.19062975651
3.19714982376 1.18895903767
3.20102832675 1.18728831884
3.20492225571 1.18561760001
3.20882925154 1.18394688117
3.21274687401 1.18227616234
3.21667260346 1.1806054435
3.22060384287 1.17893472467
3.22453792026 1.17726400583
3.22847209133 1.175593287
3.23240354253 1.17392256817
3.23632939434 1.17225184933
3.24024670498 1.1705811305
3.24415247434 1.16891041166
3.2480436483 1.16723969283
3.25191712332 1.16556897399
3.25576975135 1.16389825516
3.25959834503 1.16222753633
3.26339968317 1.16055681749
3.2671705165 1.15888609866
3.27090757367 1.15721537982
3.27460756752 1.15554466099
3.2782672015 1.15387394215
3.28188317637 1.15220322332
3.28545219701 1.15053250449
3.28897097942 1.14886178565
3.29243625788 1.14719106682
3.29584479211 1.14552034798
3.29919337463 1.14384962915
3.30247883808 1.14217891031
3.30569806259 1.14050819148
3.30884798314 1.13883747264
3.31192559688 1.13716675381
3.31492797038 1.13549603498
3.31785224675 1.13382531614
3.32069565264 1.13215459731
3.3234555051 1.13048387847
3.32612921819 1.12881315964
3.32871430941 1.1271424408
3.33120840586 1.12547172197
3.33360925008 1.12380100314
3.33591470562 1.1221302843
3.33812276227 1.12045956547
3.34023154088 1.11878884663
3.34223929783 1.1171181278
3.34414442908 1.11544740896
3.34594547382 1.11377669013
3.34764111758 1.1121059713
3.349230195 1.11043525246
3.35071169205 1.10876453363
3.35208474776 1.10709381479
3.35334865547 1.10542309596
3.35450286363 1.10375237712
3.355546976 1.10208165829
3.35648075139 1.10041093945
3.35730410295 1.09874022062
3.35801709686 1.09706950179
3.3586199506 1.09539878295
3.35911303073 1.09372806412
3.35949685018 1.09205734528
3.35977206509 1.09038662645
3.35993947124 1.08871590761
3.36 1.08704518878
3.35995471398 1.08537446995
3.35980480219 1.08370375111
3.35955157495 1.08203303228
3.35919645844 1.08036231344
3.35874098891 1.07869159461
3.35818680673 1.07702087577
3.35753565013 1.07535015694
3.35678934872 1.07367943811
3.35594981693 1.07200871927
3.35501904722 1.07033800044
3.35399910327 1.0686672816
3.35289211301 1.06699656277
3.35170026171 1.06532584393
3.35042578497 1.0636551251
3.34907096182 1.06198440626
3.34763810785 1.06031368743
3.3461295684 1.0586429686
3.34454771192 1.05697224976
3.34289492347 1.05530153093
3.34117359836 1.05363081209
3.33938613601 1.05196009326
3.33753493409 1.05028937442
3.33562238283 1.04861865559
3.33365085962 1.04694793676
3.33162272394 1.04527721792
3.32954031253 1.04360649909
3.32740593493 1.04193578025
3.32522186929 1.04026506142
3.32299035861 1.03859434258
3.32071360721 1.03692362375
3.31839377763 1.03525290492
3.31603298787 1.03358218608
3.31363330898 1.03191146725
3.31119676297 1.03024074841
3.30872532112 1.02857002958
3.30622090259 1.02689931074
3.30368537341 1.02522859191
3.30112054576 1.02355787308
3.29852817758 1.02188715424
3.29590997246 1.02021643541
3.29326757988 1.01854571657
3.29060259566 1.01687499774
3.28791656267 1.0152042789
3.28521097183 1.01353356007
3.28248726331 1.01186284123
3.27974682787 1.0101921224
3.27699100848 1.00852140357
3.27422110203 1.00685068473
3.27143836122 1.0051799659
3.26864399652 1.00350924706
3.2658391783 1.00183852823
3.26302503898 1.00016780939
3.26020267526 0.99849709056
3.25737315034 0.996826371726
3.25453749629 0.995155652891
3.25169671624 0.993484934057
3.24885178666 0.991814215223
3.24600365962 0.990143496388
3.24315326489 0.988472777554
3.24030151208 0.98680205872
3.23744929264 0.985131339885
3.23459748175 0.983460621051
3.23174694016 0.981789902217
3.22889851584 0.980119183382
3.22605304554 0.978448464548
3.2232113562 0.976777745714
3.22037426623 0.975107026879
3.21754258663 0.973436308045
3.21471712189 0.971765589211
3.21189867089 0.970094870376
3.20908802743 0.968424151542
3.20628598079 0.966753432708
3.20349331602 0.965082713873
3.20071081408 0.963411995039
3.19793925187 0.961741276205
3.19517940205 0.96007055737
3.19243203279 0.958399838536
3.18969790726 0.956729119702
3.18697778312 0.955058400867
3.1842724118 0.953387682033
3.18158253768 0.951716963199
3.17890889716 0.950046244364
3.17625221762 0.94837552553
3.17361321637 0.946704806696
3.17099259936 0.945034087861
3.16839105998 0.943363369027
3.16580927775 0.941692650193
3.16324791691 0.940021931358
3.16070762505 0.938351212524
3.1581890317 0.936680493689
3.15569274687 0.935009774855
3.15321935965 0.933339056021
3.15076943677 0.931668337186
3.14834352123 0.929997618352
3.1459421309 0.928326899518
3.14356575725 0.926656180683
3.14121486407 0.924985461849
3.13888988624 0.923314743015
3.13659122865 0.92164402418
3.13431926512 0.919973305346
3.13207433749 0.918302586512
3.12985675468 0.916631867677
3.127666792 0.914961148843
3.12550469047 0.913290430009
3.1233706563 0.911619711174
3.12126486043 0.90994899234
3.11918743829 0.908278273506
3.11713848958 0.906607554671
3.11511807822 0.904936835837
3.11312623247 0.903266117003
3.11116294511 0.901595398168
3.10922817376 0.899924679334
3.10732184139 0.8982539605
3.10544383685 0.896583241665
3.10359401564 0.894912522831
3.1017722007 0.893241803997
3.09997818339 0.891571085162
3.09821172452 0.889900366328
3.09647255554 0.888229647494
3.09476037984 0.886558928659
3.09307487403 0.884888209825
3.09141568951 0.883217490991
3.08978245392 0.881546772156
3.08817477281 0.879876053322
3.08659223129 0.878205334488
3.0850343958 0.876534615653
3.08350081589 0.874863896819
3.08199102605 0.873193177985
3.08050454761 0.87152245915
3.07904089061 0.869851740316
3.07759955574 0.868181021482
3.07618003624 0.866510302647
3.07478181982 0.864839583813
3.0734043906 0.863168864979
3.07204723098 0.861498146144
3.07070982351 0.85982742731
3.06939165272 0.858156708476
3.06809220692 0.856485989641
3.06681097993 0.854815270807
3.06554747275 0.853144551972
3.06430119519 0.851473833138
3.06307166739 0.849803114304
3.06185842131 0.848132395469
3.06066100211 0.846461676635
3.0594789694 0.844790957801
3.0583118985 0.843120238966
3.05715938149 0.841449520132
3.05602102824 0.839778801298
3.0548964673 0.838108082463
3.05378534668 0.836437363629
3.05268733455 0.834766644795
3.05160211977 0.83309592596
3.05052941241 0.831425207126
3.04946894407 0.829754488292
3.04842046812 0.828083769457
3.04738375985 0.826413050623
3.04635861646 0.824742331789
3.04534485705 0.823071612954
3.04434232236 0.82140089412
3.04335087454 0.819730175286
3.04237039676 0.818059456451
3.04140079276 0.816388737617
3.04044198627 0.814718018783
3.03949392036 0.813047299948
3.03855655678 0.811376581114
3.03762987513 0.80970586228
3.03671387202 0.808035143445
3.03580856014 0.806364424611
3.03491396732 0.804693705777
3.03403013548 0.803022986942
3.0331571196 0.801352268108
3.03229498661 0.799681549274
3.03144381425 0.798010830439
3.03060368994 0.796340111605
3.02977470963 0.794669392771
3.02895697655 0.792998673936
3.02815060014 0.791327955102
3.02735569477 0.789657236268
3.02657237861 0.787986517433
3.02580077248 0.786315798599
3.02504099869 0.784645079765


==> Images/data/reconstruction_violins/chamfer_occ_mm_independent_tail.dat <==
% x log10_error_mm
3.26658255343 1.20981245895
3.26659834171 1.21359104282
3.34144566579 1.24899603366
3.26549548956 1.27599973101
3.270093151 1.2245512665
3.17087834559 1.23456907136
3.27452954149 1.22678271994
3.25714095776 1.22665333984
3.23915314768 1.23322597743
3.31300589105 1.21128729131
3.33529189574 1.22681794176
3.33165264806 1.23392487484
3.20147718304 1.22079295514
3.17127015932 1.22620423395
3.18110627717 1.27727828747
3.29140105453 1.22334419896
3.26855954287 1.21060588544
3.32455023171 1.21676070668
3.3346960839 1.25162098294
3.20084703606 1.21385764765
3.19842594929 1.23525525597
3.18656356267 1.23703880243
3.37666155597 1.22242252665
3.36545322076 1.21498703522
3.30276071048 1.27582892431
3.17508866451 1.35035244039
3.18163162303 1.33834320774
3.23150130886 1.2211026962
3.19172533622 1.23282221175
3.31234612492 1.23229935663
3.32499675024 1.25646118204
3.27622293181 1.22770891425
3.33243752391 1.26111329048
3.25808276747 1.2065433586
3.29042900572 1.31539620817
3.17523579609 1.23495499858
3.29944889638 1.24467330183
3.35726327857 1.23892598664
3.19345502883 1.25125781515
3.34941450384 1.32528629648
3.31871747398 1.22759372678
3.30658775809 1.23355404161
3.33466041405 1.2070321259
3.21449855018 1.414174491
3.34738292605 1.21681195839
3.23922047027 1.22077716875
3.24628021585 1.20746110278
3.27642639607 1.2428979695
3.34590423181 1.2309606772
3.19334476213 1.22025129337
3.34089092308 1.23626351871
3.31116227836 1.21124168528
3.26471225052 1.20816020988
3.24564138819 1.21932970255
3.36277572775 1.22447436456
3.27478516138 1.21424387422
3.18603206719 1.28554154484
3.27886459517 1.22800649468
3.36949650756 1.29186880494
3.29859528006 1.23491962527
3.27466856356 1.21552974148
3.1924875671 1.33868217513
3.35294080292 1.22431426634
3.24825738671 1.21604042194
3.32919090285 1.23158498213
3.22220241526 1.24914568938
3.21889897446 1.21887393284
3.16516807951 1.24477582012
3.17133035849 1.22375004829
3.21498961509 1.22906128169
3.30628914818 1.2249531819
3.22928375856 1.28941268854
3.25264951969 1.21056949835
3.25725448749 1.21433659245
3.25088125683 1.21565780459
3.16883711762 1.20757045844
3.29506170046 1.22015836523
3.29266040392 1.21317563119
3.36631334285 1.20951721673
3.228492786 1.36983080187
3.26750182028 1.23455470023
3.26876549599 1.28939165164
3.25447505111 1.30128260939
3.19973360391 1.21161943387
3.20582490157 1.30589407722
3.22267364342 1.21578464854
3.21900869737 1.26957247593
3.28233921902 1.31725432736
3.36342640664 1.21146570686
3.2462880091 1.3087130392
3.18262932279 1.22969330427
3.21569913881 1.22381187382
3.37745145223 1.29395841966
3.36209677456 1.21739625504
3.37325597025 1.27095359228
3.19546658074 1.25755754808
3.35761941757 1.20898140311
3.16106457609 1.22530823428
3.28590755277 1.23198471878
3.21088525467 1.36404595218
3.3124517316 1.23991403389
3.18915039732 1.23197739644
3.21490852761 1.20742412304
3.24596792483 1.22727211174
3.32352235799 1.22164536635
3.25936674873 1.21013438601
3.31863109118 1.21358213082
3.32201558329 1.24736965171
3.35242274514 1.21258701988
3.36468353463 1.22609383941
3.32524129077 1.29139592948
3.20299960944 1.24142514262
3.26458821476 1.31129428548
3.21709565277 1.28571182167
3.21416459329 1.31399191246
3.2142133745 1.24473250886
3.17723212082 1.21190125576
3.24622355704 1.22087521149
3.30710022019 1.25004046513
3.21650664269 1.21592500929
3.2064548774 1.21779831127
3.30929981731 1.21608903719
3.24594146072 1.24704674581
3.26950381793 1.22785748883
3.33652568147 1.22749492418
3.3308680823 1.24960502029
3.22060401078 1.23250290459
3.29032162688 1.22358065883
3.28941125907 1.24248332731
3.1978241025 1.29968817355
3.21589614981 1.21221830921
3.23267236507 1.21137191361
3.34357689003 1.2072676553
3.26171812541 1.23414745594
3.25306242347 1.23012530171
3.17656749294 1.21495658348
3.27236180183 1.22319516471
3.27494205293 1.2304853881
3.25574792357 1.24079660215
3.19421058046 1.26585848065
3.23604850723 1.23276489441
3.26040165472 1.23964108964
3.27446031726 1.20950295241
3.33586711644 1.28139050657
3.29434903979 1.2154796337
3.36485683956 1.23553066736
3.20878904715 1.2250365644
3.32766148532 1.21055619094
3.34771884806 1.27087308654
3.16146296944 1.24195947178
3.31489592865 1.25834079444
3.37622773557 1.2124341314
3.23747579138 1.22488516507
3.19273177086 1.21404546383
3.36219824763 1.25404979344
3.24899107976 1.2464133193
3.32536564303 1.20844802118
3.37164459554 1.25173258619
3.16528384582 1.27711907084
3.34431060893 1.20982268993
3.28363220798 1.23155176236
3.24872114237 1.24129641309
3.17557840846 1.22539354916
3.24163425185 1.20743702413
3.34590555017 1.21096787531
3.24382608317 1.27463622207
3.30883861126 1.24861628471
3.27958750766 1.28088134881
3.33094367547 1.20944387552
3.27811406803 1.20852353459
3.1688223419 1.21676105968
3.16759636417 1.21913343405
3.34678698588 1.21646727897
3.24881047105 1.21648004018
3.24739446127 1.22662329907
3.26683797103 1.24854764454
3.24488438205 1.28533485841
3.18202067752 1.22057367572
3.29879585155 1.23137033112
3.22572549378 1.20753418377
3.24252422904 1.23422471101
3.21277261659 1.22258806567
3.24180824725 1.22828884294
3.18649512819 1.20787251948
3.27177763241 1.25299618372
3.29270705683 1.24613920886
3.30937553134 1.28932159836
3.22176311829 1.22712905005
3.33434542943 1.29567526724
3.22257686936 1.28137293044
3.21196312992 1.23760571477
3.21266680445 1.21146606416
3.18322805955 1.25759163068
3.30491843736 1.21061869234
3.33137990353 1.23152028405
3.18108277767 1.2325313197
3.22511334137 1.21709844968
3.16728123966 1.20935256676
3.33999236425 1.25406075424
3.28430392179 1.23460837452
3.20133406936 1.21194056495
3.36100369157 1.26558861536
3.18442056754 1.21632328798
3.29470691533 1.30588254667
3.24410672277 1.30886207876
3.18342117767 1.25214564775
3.16256281618 1.22262269734
3.34343099076 1.258303766
3.34323899927 1.2193446911
3.30862093607 1.22236066634
3.37290589712 1.34287233354
3.3202527057 1.20763990005
3.34515552842 1.24165076086
3.36601529419 1.30841409471
3.17321644932 1.23114902824
3.18415921788 1.26896516381
3.31627571885 1.23346097103
3.36193283209 1.2483672625
3.35626344582 1.2426216144
3.29425107445 1.2117291001
3.20258593521 1.25463548084
3.35672922858 1.26114575898
3.31929720878 1.21428324055
3.37426945834 1.33986252485
3.16313450625 1.23270552971
3.20118206725 1.27932057827
3.3026771738 1.42660701725
3.16968642463 1.37257677472
3.16604997314 1.33637232353
3.16472915749 1.22907049741
3.23628725176 1.26648109839
3.17217799631 1.25102166881
3.17649171958 1.23279900912
3.29734585836 1.23913272925
3.19902682251 1.24277381522
3.33696009374 1.45126189467
3.36764934432 1.22343446486
3.26834133009 1.20764083511
3.30998129584 1.25135049527
3.3304849443 1.30577784626
3.23324306565 1.2279835434
3.21623464029 1.22393579104
3.21369348926 1.38035288855
3.24312651322 1.20991520431
3.24922873352 1.27438019048
3.16607305514 1.23041364355
3.30073449737 1.20880180112
3.31212860571 1.21180607501
3.32056591713 1.21116209398
3.37331743803 1.21080343587
3.28016855045 1.22174187909
3.30789559656 1.23975828149
3.18317301588 1.31022271044
3.2769930989 1.21007757618
3.30822570098 1.25709844031
3.25665543707 1.31636913358
3.22707296955 1.24120237705
3.27561505019 1.25793715046
3.32690676618 1.23082910782
3.34250418764 1.22017817842
3.3312741661 1.24234261437
3.25547957602 1.31893722558
3.2663894742 1.34290259453
3.24806826269 1.21883442673
3.30227778181 1.20762636488
3.20626941375 1.21023879137
3.26981389089 1.31011985974
3.32554672952 1.20964369587
3.36519276529 1.21520939168
3.3594087373 1.20880104419
3.33646217606 1.23712596028
3.27085432097 1.3691705254
3.34845746926 1.25966826564
3.33390722761 1.22921500592
3.31033780211 1.229667962
3.16779578047 1.22510768379
3.16471157606 1.24518816973
3.26654167146 1.27021306587
3.30970669348 1.36218346099
3.37054706558 1.21022437595
3.28231366031 1.21671120492
3.26652478889 1.20825113509
3.25163468295 1.21278275802
3.21484856276 1.20908289619
3.2232566436 1.21048501111
3.22896267319 1.21977994351
3.28211098308 1.22087702522
3.35718836203 1.20917927335
3.33677208229 1.21065537488
3.32317201998 1.23890244159
3.35762568063 1.24220413366
3.26883498362 1.23724750482
3.27912546129 1.25075815665
3.25386249948 1.24402041945
3.35145880571 1.24571768774
3.23039162569 1.24981142068
3.35514568129 1.24973131401
3.32720391238 1.20773860572
3.35611417775 1.22970678136
3.27965415694 1.22764995585
3.23699413407 1.22241349961
3.25885805879 1.23843979391
3.26795935704 1.22099857656
3.36184060432 1.23369126186
3.30435509494 1.25079373914
3.19889106107 1.25979765925
3.20108866613 1.21354020354
3.36768074175 1.2068537323
3.30739987741 1.20959022184
3.36628629155 1.21044804874
3.26762620672 1.21848375113
3.24973482947 1.2125903146
3.20687730964 1.21056540632
3.18220189547 1.25190440653
3.25736506525 1.25141327425
3.16279071352 1.2465044151
3.28734023311 1.27081507472
3.33985729048 1.21031958102
3.34663135085 1.21209537315
3.25847306228 1.20740984206
3.17076743536 1.21262741696
3.274992277 1.21320513439
3.29211662055 1.22071122147
3.35060495181 1.22135275957
3.24954570837 1.22673072817
3.20729747615 1.21484587461
3.3460294885 1.21504639379
3.3374045365 1.21457023801
3.37269933174 1.25628613937
3.37071173672 1.24310564895
3.18614382094 1.20727989591
3.29512780473 1.22464988559
3.30549138379 1.22311080121
3.37335609329 1.21544758601
3.24803836275 1.21548406561
3.23163764091 1.23217337638
3.25783409803 1.27129490896
3.22102696814 1.23650699261
3.33292496733 1.21628141516
3.29455506146 1.2247376686
3.22287947437 1.22110765836
3.35137096052 1.23322166807
3.2009815319 1.2140829821
3.22121630658 1.21974367226
3.36420410652 1.23790186171
3.25474838728 1.22673758689
3.27617940908 1.22329170749
3.36613218069 1.20713173033
3.37076803038 1.21890012801
3.27925909953 1.24185162061
3.20315195316 1.2210766379
3.3760523869 1.23731019168
3.33563360234 1.22600294657
3.25535999903 1.23750637066
3.26843754906 1.21254168488
3.2610603503 1.21000278337
3.22920853904 1.21124287983
3.18740760462 1.26571565957
3.36377768131 1.23946012674
3.26488907713 1.26664292244
3.24819751065 1.21637390357
3.25349069889 1.21548554421
3.22199939194 1.24348185612
3.16814490422 1.23059958879
3.28556243874 1.22917785285
3.1661875845 1.210518925
3.30138019096 1.22088096383
3.29637715897 1.2261159935
3.37088795004 1.20982463504
3.17494937531 1.25049825567
3.29007921946 1.26652133244
3.33030712976 1.24438718796
3.29532354635 1.22075813022
3.17841774535 1.21042781399
3.16652772324 1.21354594011
3.28449936154 1.22215704942
3.17230472405 1.21448693427


==> Images/data/reconstruction_violins/chamfer_occ_mm_rigid_body.dat <==
% x log10_error_mm
-0.0570173103654 1.08857348591
-0.0605377406486 1.09161864083
-0.0641518312948 1.09466379575
-0.0678515949996 1.09770895066
-0.0716282138979 1.10075410558
-0.0754720706307 1.1037992605
-0.0793727880252 1.10684441542
-0.0833192771904 1.10988957033
-0.0872997937034 1.11293472525
-0.0913020014481 1.11597988017
-0.0953130435542 1.11902503509
-0.0993196197748 1.12207019
-0.103308069554 1.12511534492
-0.107264459943 1.12816049984
-0.111174677462 1.13120565476
-0.11502452294 1.13425080968
-0.118799808337 1.13729596459
-0.122486454518 1.14034111951
-0.126070588946 1.14338627443
-0.12953864228 1.14643142935
-0.132877442863 1.14947658426
-0.136074308166 1.15252173918
-0.139117132265 1.1555668941
-0.141994468524 1.15861204902
-0.144695606718 1.16165720393
-0.147210643933 1.16470235885
-0.149530548635 1.16774751377
-0.151647217448 1.17079266869
-0.153553524224 1.1738378236
-0.155243361133 1.17688297852
-0.156711671559 1.17992813344
-0.157954474715 1.18297328836
-0.158968881943 1.18601844328
-0.159753104783 1.18906359819
-0.160306454941 1.19210875311
-0.160629336364 1.19515390803
-0.1607232297 1.19819906295
-0.160590669453 1.20124421786
-0.160235214196 1.20428937278
-0.159661410253 1.2073345277
-0.158874749262 1.21037968262
-0.157881620088 1.21342483753
-0.156689255544 1.21646999245
-0.155305674421 1.21951514737
-0.153739619306 1.22256030229
-0.15200049071 1.22560545721
-0.150098278002 1.22865061212
-0.148043487685 1.23169576704
-0.145847069518 1.23474092196
-0.143520341025 1.23778607688
-0.141074910914 1.24083123179
-0.138522601943 1.24387638671
-0.135875373767 1.24692154163
-0.133145246313 1.24996669655
-0.130344224209 1.25301185146
-0.127484222819 1.25605700638
-0.124576996394 1.2591021613
-0.121634068887 1.26214731622
-0.118666667909 1.26519247113
-0.115685662347 1.26823762605
-0.112701504086 1.27128278097
-0.109724174275 1.27432793589
-0.106763134548 1.27737309081
-0.103827283543 1.28041824572
-0.10092491903 1.28346340064
-0.0980637059144 1.28650855556
-0.0952506502956 1.28955371048
-0.0924920797312 1.29259886539
-0.0897936297628 1.29564402031
-0.0871602367102 1.29868917523
-0.0845961366626 1.30173433015
-0.0821048705289 1.30477948506
-0.079689294942 1.30782463998
-0.0773515987472 1.3108697949
-0.0750933247424 1.31391494982
-0.0729153962857 1.31696010474
-0.0708181483314 1.32000525965
-0.0688013624185 1.32305041457
-0.0668643050952 1.32609556949
-0.0650057692404 1.32914072441
-0.0632241177229 1.33218587932
-0.0615173288299 1.33523103424
-0.0598830428943 1.33827618916
-0.0583186095607 1.34132134408
-0.0568211351413 1.34436649899
-0.0553875295391 1.34741165391
-0.0540145522421 1.35045680883
-0.0526988569305 1.35350196375
-0.0514370342765 1.35654711866
-0.0502256525623 1.35959227358
-0.0490612957872 1.3626374285
-0.0479405989876 1.36568258342
-0.0468602805401 1.36872773834
-0.0458171712713 1.37177289325
-0.0448082402481 1.37481804817
-0.0438306171698 1.37786320309
-0.0428816113303 1.38090835801
-0.0419587271647 1.38395351292
-0.0410596764321 1.38699866784
-0.0401823871273 1.39004382276
-0.0393250092443 1.39308897768
-0.0384859175472 1.39613413259
-0.0376637115259 1.39917928751
-0.0368572127382 1.40222444243
-0.0360654597538 1.40526959735
-0.0352877009312 1.40831475227
-0.0345233852649 1.41135990718
-0.0337721515466 1.4144050621
-0.0330338160854 1.41745021702
-0.0323083592312 1.42049537194
-0.0315959109388 1.42354052685
-0.0308967356052 1.42658568177
-0.0302112164025 1.42963083669
-0.029539839317 1.43267599161
-0.0288831770923 1.43572114652
-0.0282418732604 1.43876630144
-0.0276166264277 1.44181145636
-0.0270081749698 1.44485661128
-0.0264172822692 1.44790176619
-0.0258447226149 1.45094692111
-0.0252912678673 1.45399207603
-0.024757674972 1.45703723095
-0.0242446743958 1.46008238587
-0.0237529595356 1.46312754078
-0.0232831771451 1.4661726957
-0.0228359188021 1.46921785062
-0.0224117134336 1.47226300554
-0.0220110209011 1.47530816045
-0.0216342266374 1.47835331537
-0.0212816373206 1.48139847029
-0.0209534775592 1.48444362521
-0.0206498875571 1.48748878012
-0.0203709217218 1.49053393504
-0.0201165481726 1.49357908996
-0.0198866491027 1.49662424488
-0.0196810219462 1.4996693998
-0.0194993812975 1.50271455471
-0.0193413615295 1.50575970963
-0.019206520057 1.50880486455
-0.019094341188 1.51185001947
-0.0190042405099 1.51489517438
-0.0189355697528 1.5179403293
-0.0188876220771 1.52098548422
-0.0188596377305 1.52403063914
-0.0188508100207 1.52707579405
-0.0188602915533 1.53012094897
-0.0188872006822 1.53316610389
-0.0189306281235 1.53621125881
-0.0189896436861 1.53925641372
-0.0190633030685 1.54230156864
-0.0191506546798 1.54534672356
-0.0192507464389 1.54839187848
-0.0193626325084 1.5514370334
-0.0194853799234 1.55448218831
-0.0196180750737 1.55752734323
-0.0197598300011 1.56057249815
-0.0199097884739 1.56361765307
-0.0200671318024 1.56666280798
-0.0202310843604 1.5697079629
-0.020400918778 1.57275311782
-0.0205759607738 1.57579827274
-0.0207555935942 1.57884342765
-0.0209392620291 1.58188858257
-0.0211264759759 1.58493373749
-0.0213168135221 1.58797889241
-0.0215099235224 1.59102404733
-0.0217055276438 1.59406920224
-0.0219034218571 1.59711435716
-0.022103477355 1.60015951208
-0.0223056408783 1.603204667
-0.0225099344366 1.60624982191
-0.0227164544135 1.60929497683
-0.0229253700489 1.61234013175
-0.0231369212991 1.61538528667
-0.0233514160763 1.61843044158
-0.0235692268801 1.6214755965
-0.0237907868374 1.62452075142
-0.0240165851746 1.62756590634
-0.0242471621537 1.63061106125
-0.0244831035142 1.63365621617
-0.0247250344675 1.63670137109
-0.0249736133007 1.63974652601
-0.0252295246568 1.64279168093
-0.0254934725627 1.64583683584
-0.025766173287 1.64888199076
-0.0260483481164 1.65192714568
-0.0263407161429 1.6549723006
-0.0266439871643 1.65801745551
-0.0269588547976 1.66106261043
-0.0272859899133 1.66410776535
-0.0276260344948 1.66715292027
-0.0279795960286 1.67019807518
-0.0283472425261 1.6732432301
-0.0287294982728 1.67628838502
-0.0291268403952 1.67933353994
-0.0295396963233 1.68237869486
-0.0299684422181 1.68542384977
-0.03041340242 1.68846900469
-0.0308748499569 1.69151415961
-0.0313530081372 1.69455931453
-0.0318480532362 1.69760446944
-0.032360118261 1.70064962436
-0.0328892977672 1.70369477928
-0.0334356536758 1.7067399342
-0.0339992220242 1.70978508911
-0.0345800205625 1.71283024403
-0.0351780570951 1.71587539895
-0.035793338445 1.71892055387
-0.0364258799105 1.72196570878
-0.0370757150677 1.7250108637
-0.0377429057643 1.72805601862
-0.0384275521449 1.73110117354
-0.0391298025403 1.73414632846
-0.0398498630567 1.73719148337
-0.0405880066987 1.74023663829
-0.0413445818677 1.74328179321
-0.0421200200849 1.74632694813
-0.0429148427963 1.74937210304
-0.0437296671335 1.75241725796
-0.0445652105177 1.75546241288
-0.0454222940101 1.7585075678
-0.046301844334 1.76155272271
-0.0472048945096 1.76459787763
-0.0481325830644 1.76764303255
-0.0490861518026 1.77068818747
-0.0500669421344 1.77373334239
-0.0510763899873 1.7767784973
-0.0521160193378 1.77982365222
-0.0531874344168 1.78286880714
-0.0542923106585 1.78591396206
-0.055432384473 1.78895911697
-0.0566094419316 1.79200427189
-0.0578253064641 1.79504942681
-0.0590818256702 1.79809458173
-0.0603808573527 1.80113973664
-0.0617242548789 1.80418489156
-0.0631138519803 1.80723004648
-0.0645514470974 1.8102752014
-0.0660387873757 1.81332035631
-0.0675775524169 1.81636551123
-0.0691693378887 1.81941066615
-0.0708156390954 1.82245582107
-0.072517834612 1.82550097599
-0.0742771700865 1.8285461309
-0.0760947423206 1.83159128582
-0.0779714837424 1.83463644074
-0.0799081473944 1.83768159566
-0.0819052925717 1.84072675057
-0.0839632712537 1.84377190549
-0.0860822154902 1.84681706041
-0.0882620259149 1.84986221533
-0.0905023615758 1.85290737024
-0.0928026312863 1.85595252516
-0.0951619867152 1.85899768008
-0.0975793174447 1.862042835
-0.100053248236 1.86508798992
-0.102582138744 1.86813314483
-0.105164085928 1.87117829975
-0.107796929386 1.87422345467
-0.110478259852 1.87726860959
-0.113205431048 1.8803137645
-0.115975575068 1.88335891942
-0.11878562144 1.88640407434
-0.121632319951 1.88944922926
-0.124512267293 1.89249438417
-0.127421937484 1.89553953909
-0.130357716003 1.89858469401
-0.133315937464 1.90162984893
-0.136292926584 1.90467500384
-0.139285042134 1.90772015876
-0.142288723449 1.91076531368
-0.145300539013 1.9138104686
-0.148317236542 1.91685562352
-0.15133579389 1.91990077843
-0.154353470084 1.92294593335
-0.15736785565 1.92599108827
-0.160376921419 1.92903624319
-0.16337906489 1.9320813981
-0.166373153249 1.93512655302
-0.169358562093 1.93817170794
-0.172335208939 1.94121686286
-0.175303580593 1.94426201777
-0.178264753508 1.94730717269
-0.181220406313 1.95035232761
-0.184172823764 1.95339748253
-0.187124891467 1.95644263745
-0.190080080818 1.95948779236
-0.193042423759 1.96253294728
-0.196016477033 1.9655781022
-0.199007275832 1.96862325712
-0.202020276853 1.97166841203
-0.205061290941 1.97471356695
-0.208136405698 1.97775872187
-0.211251898582 1.98080387679
-0.214414141214 1.9838490317
-0.217629495762 1.98689418662
-0.220904204446 1.98993934154
-0.224244273367 1.99298449646
-0.227655351983 1.99602965137
-0.231142609706 1.99907480629
-0.234710611196 2.00211996121
-0.23836319201 2.00516511613
-0.242103336345 2.00821027105
-0.245933058663 2.01125542596
-0.249853290998 2.01430058088
-0.253863777743 2.0173457358
-0.257962979702 2.02039089072
-0.262147989104 2.02343604563
-0.26641445723 2.02648120055
-0.270756536157 2.02952635547
-0.275166836012 2.03257151039
-0.279636398951 2.0356166653
-0.284154690901 2.03866182022
-0.288709611893 2.04170697514
-0.293287525576 2.04475213006
-0.297873308276 2.04779728498
-0.30245041769 2.05084243989
-0.307000981038 2.05388759481
-0.311505902233 2.05693274973
-0.315944987318 2.05997790465
-0.320297087196 2.06302305956
-0.324540256344 2.06606821448
-0.328651925986 2.0691133694
-0.332609089946 2.07215852432
-0.33638850116 2.07520367923
-0.339966876635 2.07824883415
-0.343321108481 2.08129398907
-0.346428478477 2.08433914399
-0.349266873537 2.0873842989
-0.351814999384 2.09042945382
-0.354052589701 2.09347460874
-0.35596060804 2.09651976366
-0.357521439843 2.09956491858
-0.358719072028 2.10261007349
-0.359539257715 2.10565522841
-0.35996966389 2.10870038333
-0.36 2.11174553825
-0.359622125739 2.11479069316
-0.358830136578 2.11783584808
-0.357620425901 2.120881003
-0.355991722962 2.12392615792
-0.353945106196 2.12697131283
-0.351483991828 2.13001646775
-0.348614098025 2.13306162267
-0.345343385253 2.13610677759
-0.341681973803 2.13915193251
-0.337642039803 2.14219708742
-0.333237691327 2.14524224234
-0.32848482649 2.14828739726
-0.323400975656 2.15133255218
-0.3180051301 2.15437770709
-0.312317559601 2.15742286201
-0.306359621576 2.16046801693
-0.300153564435 2.16351317185
-0.293722327837 2.16655832676
-0.287089342524 2.16960348168
-0.280278332334 2.1726486366
-0.273313120856 2.17569379152
-0.266217445086 2.17873894643
-0.259014778189 2.18178410135
-0.251728163317 2.18482925627
-0.244380060128 2.18787441119
-0.236992205429 2.19091956611
-0.229585489053 2.19396472102
-0.222179845804 2.19700987594
-0.214794164014 2.20005503086
-0.207446210956 2.20310018578
-0.20015257508 2.20614534069
-0.192928624775 2.20919049561
-0.185788483126 2.21223565053
-0.178745017866 2.21528080545
-0.171809845583 2.21832596036
-0.164993349037 2.22137111528
-0.158304706294 2.2244162702
-0.151751930323 2.22746142512
-0.145341917575 2.23050658004
-0.139080504057 2.23355173495
-0.132972527396 2.23659688987
-0.127021893388 2.23964204479
-0.121231645602 2.24268719971
-0.115604036659 2.24573235462
-0.110140599902 2.24877750954
-0.104842220293 2.25182266446
-0.0997092034751 2.25486781938
-0.0947413421028 2.25791297429
-0.089937978665 2.26095812921
-0.0852980641734 2.26400328413
-0.0808202122456 2.26704843905
-0.0765027482462 2.27009359396
-0.0723437532908 2.27313874888
-0.0683411030453 2.2761839038
-0.0644925013722 2.27922905872
-0.0607955089809 2.28227421364
-0.0572475673307 2.28531936855
-0.0538460181143 2.28836452347
-0.0505881187097 2.29140967839
-0.0474710540378 2.29445483331
-0.0444919452923 2.29749998822
-0.0416478560284 2.30054514314
-0.038935796101 2.30359029806
0.038935796101 2.30359029806
0.0416478560284 2.30054514314
0.0444919452923 2.29749998822
0.0474710540378 2.29445483331
0.0505881187097 2.29140967839
0.0538460181143 2.28836452347
0.0572475673307 2.28531936855
0.0607955089809 2.28227421364
0.0644925013722 2.27922905872
0.0683411030453 2.2761839038
0.0723437532908 2.27313874888
0.0765027482462 2.27009359396
0.0808202122456 2.26704843905
0.0852980641734 2.26400328413
0.089937978665 2.26095812921
0.0947413421028 2.25791297429
0.0997092034751 2.25486781938
0.104842220293 2.25182266446
0.110140599902 2.24877750954
0.115604036659 2.24573235462
0.121231645602 2.24268719971
0.127021893388 2.23964204479
0.132972527396 2.23659688987
0.139080504057 2.23355173495
0.145341917575 2.23050658004
0.151751930323 2.22746142512
0.158304706294 2.2244162702
0.164993349037 2.22137111528
0.171809845583 2.21832596036
0.178745017866 2.21528080545
0.185788483126 2.21223565053
0.192928624775 2.20919049561
0.20015257508 2.20614534069
0.207446210956 2.20310018578
0.214794164014 2.20005503086
0.222179845804 2.19700987594
0.229585489053 2.19396472102
0.236992205429 2.19091956611
0.244380060128 2.18787441119
0.251728163317 2.18482925627
0.259014778189 2.18178410135
0.266217445086 2.17873894643
0.273313120856 2.17569379152
0.280278332334 2.1726486366
0.287089342524 2.16960348168
0.293722327837 2.16655832676
0.300153564435 2.16351317185
0.306359621576 2.16046801693
0.312317559601 2.15742286201
0.3180051301 2.15437770709
0.323400975656 2.15133255218
0.32848482649 2.14828739726
0.333237691327 2.14524224234
0.337642039803 2.14219708742
0.341681973803 2.13915193251
0.345343385253 2.13610677759
0.348614098025 2.13306162267
0.351483991828 2.13001646775
0.353945106196 2.12697131283
0.355991722962 2.12392615792
0.357620425901 2.120881003
0.358830136578 2.11783584808
0.359622125739 2.11479069316
0.36 2.11174553825
0.35996966389 2.10870038333
0.359539257715 2.10565522841
0.358719072028 2.10261007349
0.357521439843 2.09956491858
0.35596060804 2.09651976366
0.354052589701 2.09347460874
0.351814999384 2.09042945382
0.349266873537 2.0873842989
0.346428478477 2.08433914399
0.343321108481 2.08129398907
0.339966876635 2.07824883415
0.33638850116 2.07520367923
0.332609089946 2.07215852432
0.328651925986 2.0691133694
0.324540256344 2.06606821448
0.320297087196 2.06302305956
0.315944987318 2.05997790465
0.311505902233 2.05693274973
0.307000981038 2.05388759481
0.30245041769 2.05084243989
0.297873308276 2.04779728498
0.293287525576 2.04475213006
0.288709611893 2.04170697514
0.284154690901 2.03866182022
0.279636398951 2.0356166653
0.275166836012 2.03257151039
0.270756536157 2.02952635547
0.26641445723 2.02648120055
0.262147989104 2.02343604563
0.257962979702 2.02039089072
0.253863777743 2.0173457358
0.249853290998 2.01430058088
0.245933058663 2.01125542596
0.242103336345 2.00821027105
0.23836319201 2.00516511613
0.234710611196 2.00211996121
0.231142609706 1.99907480629
0.227655351983 1.99602965137
0.224244273367 1.99298449646
0.220904204446 1.98993934154
0.217629495762 1.98689418662
0.214414141214 1.9838490317
0.211251898582 1.98080387679
0.208136405698 1.97775872187
0.205061290941 1.97471356695
0.202020276853 1.97166841203
0.199007275832 1.96862325712
0.196016477033 1.9655781022
0.193042423759 1.96253294728
0.190080080818 1.95948779236
0.187124891467 1.95644263745
0.184172823764 1.95339748253
0.181220406313 1.95035232761
0.178264753508 1.94730717269
0.175303580593 1.94426201777
0.172335208939 1.94121686286
0.169358562093 1.93817170794
0.166373153249 1.93512655302
0.16337906489 1.9320813981
0.160376921419 1.92903624319
0.15736785565 1.92599108827
0.154353470084 1.92294593335
0.15133579389 1.91990077843
0.148317236542 1.91685562352
0.145300539013 1.9138104686
0.142288723449 1.91076531368
0.139285042134 1.90772015876
0.136292926584 1.90467500384
0.133315937464 1.90162984893
0.130357716003 1.89858469401
0.127421937484 1.89553953909
0.124512267293 1.89249438417
0.121632319951 1.88944922926
0.11878562144 1.88640407434
0.115975575068 1.88335891942
0.113205431048 1.8803137645
0.110478259852 1.87726860959
0.107796929386 1.87422345467
0.105164085928 1.87117829975
0.102582138744 1.86813314483
0.100053248236 1.86508798992
0.0975793174447 1.862042835
0.0951619867152 1.85899768008
0.0928026312863 1.85595252516
0.0905023615758 1.85290737024
0.0882620259149 1.84986221533
0.0860822154902 1.84681706041
0.0839632712537 1.84377190549
0.0819052925717 1.84072675057
0.0799081473944 1.83768159566
0.0779714837424 1.83463644074
0.0760947423206 1.83159128582
0.0742771700865 1.8285461309
0.072517834612 1.82550097599
0.0708156390954 1.82245582107
0.0691693378887 1.81941066615
0.0675775524169 1.81636551123
0.0660387873757 1.81332035631
0.0645514470974 1.8102752014
0.0631138519803 1.80723004648
0.0617242548789 1.80418489156
0.0603808573527 1.80113973664
0.0590818256702 1.79809458173
0.0578253064641 1.79504942681
0.0566094419316 1.79200427189
0.055432384473 1.78895911697
0.0542923106585 1.78591396206
0.0531874344168 1.78286880714
0.0521160193378 1.77982365222
0.0510763899873 1.7767784973
0.0500669421344 1.77373334239
0.0490861518026 1.77068818747
0.0481325830644 1.76764303255
0.0472048945096 1.76459787763
0.046301844334 1.76155272271
0.0454222940101 1.7585075678
0.0445652105177 1.75546241288
0.0437296671335 1.75241725796
0.0429148427963 1.74937210304
0.0421200200849 1.74632694813
0.0413445818677 1.74328179321
0.0405880066987 1.74023663829
0.0398498630567 1.73719148337
0.0391298025403 1.73414632846
0.0384275521449 1.73110117354
0.0377429057643 1.72805601862
0.0370757150677 1.7250108637
0.0364258799105 1.72196570878
0.035793338445 1.71892055387
0.0351780570951 1.71587539895
0.0345800205625 1.71283024403
0.0339992220242 1.70978508911
0.0334356536758 1.7067399342
0.0328892977672 1.70369477928
0.032360118261 1.70064962436
0.0318480532362 1.69760446944
0.0313530081372 1.69455931453
0.0308748499569 1.69151415961
0.03041340242 1.68846900469
0.0299684422181 1.68542384977
0.0295396963233 1.68237869486
0.0291268403952 1.67933353994
0.0287294982728 1.67628838502
0.0283472425261 1.6732432301
0.0279795960286 1.67019807518
0.0276260344948 1.66715292027
0.0272859899133 1.66410776535
0.0269588547976 1.66106261043
0.0266439871643 1.65801745551
0.0263407161429 1.6549723006
0.0260483481164 1.65192714568
0.025766173287 1.64888199076
0.0254934725627 1.64583683584
0.0252295246568 1.64279168093
0.0249736133007 1.63974652601
0.0247250344675 1.63670137109
0.0244831035142 1.63365621617
0.0242471621537 1.63061106125
0.0240165851746 1.62756590634
0.0237907868374 1.62452075142
0.0235692268801 1.6214755965
0.0233514160763 1.61843044158
0.0231369212991 1.61538528667
0.0229253700489 1.61234013175
0.0227164544135 1.60929497683
0.0225099344366 1.60624982191
0.0223056408783 1.603204667
0.022103477355 1.60015951208
0.0219034218571 1.59711435716
0.0217055276438 1.59406920224
0.0215099235224 1.59102404733
0.0213168135221 1.58797889241
0.0211264759759 1.58493373749
0.0209392620291 1.58188858257
0.0207555935942 1.57884342765
0.0205759607738 1.57579827274
0.020400918778 1.57275311782
0.0202310843604 1.5697079629
0.0200671318024 1.56666280798
0.0199097884739 1.56361765307
0.0197598300011 1.56057249815
0.0196180750737 1.55752734323
0.0194853799234 1.55448218831
0.0193626325084 1.5514370334
0.0192507464389 1.54839187848
0.0191506546798 1.54534672356
0.0190633030685 1.54230156864
0.0189896436861 1.53925641372
0.0189306281235 1.53621125881
0.0188872006822 1.53316610389
0.0188602915533 1.53012094897
0.0188508100207 1.52707579405
0.0188596377305 1.52403063914
0.0188876220771 1.52098548422
0.0189355697528 1.5179403293
0.0190042405099 1.51489517438
0.019094341188 1.51185001947
0.019206520057 1.50880486455
0.0193413615295 1.50575970963
0.0194993812975 1.50271455471
0.0196810219462 1.4996693998
0.0198866491027 1.49662424488
0.0201165481726 1.49357908996
0.0203709217218 1.49053393504
0.0206498875571 1.48748878012
0.0209534775592 1.48444362521
0.0212816373206 1.48139847029
0.0216342266374 1.47835331537
0.0220110209011 1.47530816045
0.0224117134336 1.47226300554
0.0228359188021 1.46921785062
0.0232831771451 1.4661726957
0.0237529595356 1.46312754078
0.0242446743958 1.46008238587
0.024757674972 1.45703723095
0.0252912678673 1.45399207603
0.0258447226149 1.45094692111
0.0264172822692 1.44790176619
0.0270081749698 1.44485661128
0.0276166264277 1.44181145636
0.0282418732604 1.43876630144
0.0288831770923 1.43572114652
0.029539839317 1.43267599161
0.0302112164025 1.42963083669
0.0308967356052 1.42658568177
0.0315959109388 1.42354052685
0.0323083592312 1.42049537194
0.0330338160854 1.41745021702
0.0337721515466 1.4144050621
0.0345233852649 1.41135990718
0.0352877009312 1.40831475227
0.0360654597538 1.40526959735
0.0368572127382 1.40222444243
0.0376637115259 1.39917928751
0.0384859175472 1.39613413259
0.0393250092443 1.39308897768
0.0401823871273 1.39004382276
0.0410596764321 1.38699866784
0.0419587271647 1.38395351292
0.0428816113303 1.38090835801
0.0438306171698 1.37786320309
0.0448082402481 1.37481804817
0.0458171712713 1.37177289325
0.0468602805401 1.36872773834
0.0479405989876 1.36568258342
0.0490612957872 1.3626374285
0.0502256525623 1.35959227358
0.0514370342765 1.35654711866
0.0526988569305 1.35350196375
0.0540145522421 1.35045680883
0.0553875295391 1.34741165391
0.0568211351413 1.34436649899
0.0583186095607 1.34132134408
0.0598830428943 1.33827618916
0.0615173288299 1.33523103424
0.0632241177229 1.33218587932
0.0650057692404 1.32914072441
0.0668643050952 1.32609556949
0.0688013624185 1.32305041457
0.0708181483314 1.32000525965
0.0729153962857 1.31696010474
0.0750933247424 1.31391494982
0.0773515987472 1.3108697949
0.079689294942 1.30782463998
0.0821048705289 1.30477948506
0.0845961366626 1.30173433015
0.0871602367102 1.29868917523
0.0897936297628 1.29564402031
0.0924920797312 1.29259886539
0.0952506502956 1.28955371048
0.0980637059144 1.28650855556
0.10092491903 1.28346340064
0.103827283543 1.28041824572
0.106763134548 1.27737309081
0.109724174275 1.27432793589
0.112701504086 1.27128278097
0.115685662347 1.26823762605
0.118666667909 1.26519247113
0.121634068887 1.26214731622
0.124576996394 1.2591021613
0.127484222819 1.25605700638
0.130344224209 1.25301185146
0.133145246313 1.24996669655
0.135875373767 1.24692154163
0.138522601943 1.24387638671
0.141074910914 1.24083123179
0.143520341025 1.23778607688
0.145847069518 1.23474092196
0.148043487685 1.23169576704
0.150098278002 1.22865061212
0.15200049071 1.22560545721
0.153739619306 1.22256030229
0.155305674421 1.21951514737
0.156689255544 1.21646999245
0.157881620088 1.21342483753
0.158874749262 1.21037968262
0.159661410253 1.2073345277
0.160235214196 1.20428937278
0.160590669453 1.20124421786
0.1607232297 1.19819906295
0.160629336364 1.19515390803
0.160306454941 1.19210875311
0.159753104783 1.18906359819
0.158968881943 1.18601844328
0.157954474715 1.18297328836
0.156711671559 1.17992813344
0.155243361133 1.17688297852
0.153553524224 1.1738378236
0.151647217448 1.17079266869
0.149530548635 1.16774751377
0.147210643933 1.16470235885
0.144695606718 1.16165720393
0.141994468524 1.15861204902
0.139117132265 1.1555668941
0.136074308166 1.15252173918
0.132877442863 1.14947658426
0.12953864228 1.14643142935
0.126070588946 1.14338627443
0.122486454518 1.14034111951
0.118799808337 1.13729596459
0.11502452294 1.13425080968
0.111174677462 1.13120565476
0.107264459943 1.12816049984
0.103308069554 1.12511534492
0.0993196197748 1.12207019
0.0953130435542 1.11902503509
0.0913020014481 1.11597988017
0.0872997937034 1.11293472525
0.0833192771904 1.10988957033
0.0793727880252 1.10684441542
0.0754720706307 1.1037992605
0.0716282138979 1.10075410558
0.0678515949996 1.09770895066
0.0641518312948 1.09466379575
0.0605377406486 1.09161864083
0.0570173103654 1.08857348591


==> Images/data/reconstruction_violins/chamfer_occ_mm_rigid_tail.dat <==
% x log10_error_mm
0.323561830279 2.21362049255
0.289808395934 2.23833986084
0.202177399784 2.22514779047
0.30235978207 2.22210067146
0.214142307151 2.25694405339
0.293054850328 2.22632761146
0.250069874514 2.23585510672
0.346730411142 2.24576723127
0.309783383169 2.21620510073
0.219218285832 2.25840116346
0.181949179731 2.23885825896
0.327760821635 2.213404738
0.256615439087 2.2363030203
0.356891159397 2.23269190307
0.363935695397 2.23649392952
0.216211003138 2.26384511592
0.257767816291 2.26757609306
0.268307370262 2.2072324261
0.295481957016 2.22444834045
0.173698373796 2.20779043547
0.164216707831 2.21574628026
0.192653433674 2.23362384991
0.245580336731 2.24224944152
0.26482709252 2.25247572583
0.250950144314 2.25752145034
0.193137627022 2.23612395212
0.3388417359 2.23390878862
0.369788514074 2.22472737948
0.331786687275 2.21525512817
0.29866344393 2.23233668978
0.363376176215 2.24469640711
0.298564920905 2.22278922825
0.240871475292 2.22879442217
0.313244964262 2.2434741131
0.225068200869 2.20650391179
0.333496935628 2.21650731339
0.270407944422 2.23720248161
0.25170006441 2.24639668262
0.178186523475 2.21868568275
0.232889959018 2.23445341558
0.341305252683 2.22539194346
0.181751418283 2.24116576521
0.16105162809 2.23723266544
0.193167330695 2.2242509915
0.166473821538 2.20855340486
0.253145966154 2.21275554108
0.185967307399 2.23589006603
0.28840839032 2.23732873182
0.333378143961 2.21211324815
0.183626034591 2.20861636472
0.215657145354 2.23361956665
0.199169990487 2.21352565013
0.273126631057 2.25904927778
0.309099974609 2.20961634989
0.258678670008 2.23582712791
0.317265549844 2.22786172955
0.376626553668 2.20611574059
0.354075178381 2.23418302433
0.220637273558 2.23208462897
0.237750004464 2.21974937954
0.174384662926 2.24445814854
0.177041553551 2.27642058454
0.322157944946 2.2233846842
0.286826471973 2.2396367738
0.287930229452 2.23163569889
0.191491410476 2.23117615197
0.191302036709 2.21321041383
0.377658027394 2.21312166583
0.348331297808 2.24138221609
0.288372402119 2.25093119599
0.261637034378 2.22605869264
0.346042565629 2.21844889492
0.349703658606 2.25659429911
0.263468213099 2.21441915546
0.260748592834 2.23321565469
0.274807383593 2.22676564258
0.226317097792 2.21719500162
0.340655223257 2.21311781082
0.193414875386 2.21987446765
0.182814103096 2.24119711812
0.306076611203 2.20645121345
0.264291214549 2.21088202781
0.276768216882 2.25337581015
0.207924744715 2.25894733011
0.347442315775 2.256256009
0.200963757343 2.224665504
0.334115365544 2.22177606937
0.202675376719 2.24741003566
0.327987541441 2.26798477607
0.167113100894 2.26864817841
0.203221341712 2.21121320404
0.296338946958 2.21475807803
0.27941936485 2.24622790116
0.182126683836 2.27841158799
0.175916068571 2.24993402539
0.184878763738 2.20994641229
0.170038963931 2.20631543699
0.34861925849 2.21222748922
0.301293606745 2.23915896889
0.316869981491 2.26590374502
0.321766105972 2.24606517538
0.367070214988 2.21799721152
0.183006982405 2.24393146782
0.36504187748 2.24398518809
0.219146998197 2.25150671583
0.321952610366 2.21293059237
0.30836588426 2.21788048672
0.161103886422 2.26187061664
0.245372573872 2.24898909968
0.166655064848 2.24278385835
0.244169401291 2.21509833321
0.349910290583 2.24790941515
0.246788147252 2.25620225709
0.189450566088 2.20605315041
0.357289872489 2.21069887068
0.37130093033 2.23675998177
0.263823397588 2.27305518488
0.344842744692 2.24421335163
0.327655370054 2.22543107368
0.221945012169 2.20651149788
0.267894511988 2.22404881857
0.23655040494 2.23917740813
0.328393886135 2.26369978654
0.182142919685 2.22616422573
0.265742644173 2.23941179764
0.358186089033 2.22956125786
0.168140262408 2.24032311185
0.182700393121 2.22321723209
0.177728623319 2.21755261653
0.264280231217 2.21259926567
0.262655528539 2.26408491515
0.245986812769 2.26917379559
0.285677263527 2.24485293045
0.236765346304 2.21157584901
0.352558244151 2.22140187812
0.313034898328 2.27287910231
0.345496278687 2.23950001052
0.207899547375 2.2521306197
0.285309696944 2.24066527272
0.281697747225 2.25574600383
0.252118016982 2.26931487497
0.305710562415 2.23206547457
0.191218523904 2.21119328223
0.218927793261 2.21305450438
0.303327814246 2.23926368491
0.261701682829 2.24777928347
0.172457535697 2.2734527064
0.350398712637 2.23286983176
0.194296071763 2.20578147863
0.363132022256 2.23376990012
0.189796391883 2.26512705853
0.364799510103 2.27607634478
0.172737161327 2.25742261512
0.324077589209 2.21325519701
0.309582157844 2.22301380362
0.354658377413 2.23880297279
0.19957229109 2.24227640819
0.302730072898 2.27417897556
0.185187357672 2.2246854961
0.170460702059 2.23007425007
0.329287261812 2.219958116
0.162788336899 2.22953795562
0.180891583575 2.26018387912
0.231415336867 2.27136578308
0.229601052356 2.25521723675
0.238712521012 2.22160889841
0.211247659865 2.22839090572
0.229532762927 2.26446015822
0.190047660404 2.26009454537
0.17832351439 2.23309941165
0.19407361653 2.23703110325
0.305375361068 2.22847992373
0.196766247073 2.24686390486
0.165360792434 2.27822890683
0.164058540818 2.2720377201
0.175665094623 2.22890657733
0.280372752563 2.21052183913
0.318152153943 2.23990135354
0.285280786538 2.26820159636
0.165115164055 2.25412414526
0.231472308091 2.21346878821
0.275294755036 2.20747924622
0.23079193133 2.22016510404
0.319544090304 2.22109489433
0.172507779719 2.24419103512
0.36733891294 2.26227004326
0.20560741188 2.24410723811
0.227133540837 2.21626433168
0.217459747813 2.24370416858
0.252230725971 2.27092521621
0.312700369161 2.26802250718
0.227369124112 2.24512944182
0.175009250033 2.21371232158
0.247367062081 2.20597779931
0.325066350777 2.21705723143
0.378561271729 2.24665002683
0.373695079854 2.26935714091
0.335670515179 2.24748007352
0.291610129475 2.22446073222
0.286332211331 2.24014317793
0.369983185265 2.21306018943
0.202437336142 2.22312353005
0.353491576731 2.22817969517
0.26934091231 2.22693861395
0.249956262247 2.20954076021
0.298415079452 2.20794237876
0.296847087366 2.22744231988
0.22920605734 2.23740398754
0.172072280766 2.23038473714
0.22775840902 2.23073643173
0.248106384133 2.23888151929
0.25482675258 2.23635607364
0.26546678727 2.23724961925
0.220561878723 2.21934232085
0.270726899936 2.21174273477
0.276660233708 2.22334963593
0.2006010438 2.22259495612
0.208935426451 2.22165099365
0.233784316996 2.25951184956
0.372243161923 2.27801068162
0.329673382356 2.2591851368
0.246933371644 2.26611904317
0.233745851163 2.25849017695
0.279748266806 2.26804401149
0.213462455141 2.24023785881
0.312169913914 2.22767764748
0.180841011585 2.21211807731
0.211455469723 2.20725825478
0.170190101123 2.23499399618
0.347951963445 2.21071333124
0.278952566094 2.22963058221
0.193783488999 2.23204440245
0.219139728571 2.22460580921
0.336129081297 2.22720789398
0.205939730449 2.22462849611
0.351378782887 2.21416245494
0.261402595143 2.21803538642
0.166217071317 2.25557503046
0.218760077972 2.25673262057
0.206004559554 2.22226914894
0.263597452874 2.2479835647
0.231585038835 2.24513463278
0.372502912394 2.22855463831
0.3429412941 2.21929540771
0.171620505718 2.21599849417
0.356508968446 2.2097341798
0.220526329355 2.21933176656
0.249383869864 2.2221244553
0.171048058533 2.22215994849
0.218453473102 2.24079078837
0.297295641281 2.25933392005
0.243158523092 2.2488806958
0.37198427525 2.24309218878
0.373649042534 2.23629952603
0.274722516154 2.21973972026
0.251360823049 2.24358486841
0.184340000445 2.25335699583
0.248598689245 2.25881754224
0.176766921779 2.27276518154
0.348837600023 2.24634682285
0.174359031317 2.21006222639
0.349575321272 2.22110939594
0.354599221729 2.22973958069
0.311964940381 2.21645069018
0.211957226742 2.22392686799
0.237149526432 2.20788295008
0.322424010836 2.23757179964
0.294129020242 2.2661553393
0.256159710317 2.2501435775
0.180364445024 2.26882726294
0.371016993467 2.28238544617
0.251867451359 2.27776646641
0.250193294769 2.2920217625
0.164003575479 2.25990855274
0.345686860053 2.23024483342
0.321293812434 2.23994361869
0.172864457244 2.2130232079
0.356264476597 2.2636299107
0.241419338784 2.25527786928
0.371060475689 2.23969280669
0.231120257607 2.25443062205
0.349160215794 2.24906780165
0.27202478379 2.24108459567
0.241868725327 2.27994630355
0.29760368945 2.27464458107
0.294187593367 2.27490375946
0.167170805932 2.26077402986
0.196192789184 2.30359029806
0.359992495955 2.30328605482
0.346687484609 2.29865886401
0.356059421465 2.24251589028
0.206652810551 2.26807558885
0.23182732686 2.25623013491
0.314205094649 2.25941577713
0.220957902855 2.27374905328
0.239185890952 2.26392217831
0.262856109524 2.2563956041
0.341461934055 2.22560115675
0.316631988852 2.23972463735
0.275656516637 2.2487562422
0.203739022103 2.28012829909
0.285037768908 2.26679490259
0.266580314053 2.25170865079
0.178451078877 2.24276453578
0.297404024622 2.22232127564
0.353249547171 2.23068401334
0.296076311848 2.26311548153
0.356948153059 2.25581287511
0.234326900688 2.23501815012
0.232904467365 2.25606375686
0.165832903391 2.25484092962
0.228726374956 2.20979143061
0.216242276399 2.24313284252
0.175929440087 2.23924510202
0.36920830791 2.25062367904
0.211264185112 2.26001705165
0.217381878108 2.25898546353
0.347102327975 2.27438656477
0.271491459345 2.22363939333
0.322069380758 2.24378411201
0.168376790135 2.27579895749
0.268581324022 2.23612050295
0.354892439719 2.26698755848
0.251233752072 2.25895828529
0.255727106426 2.26440042804
0.264240279264 2.21717821506
0.349982150674 2.22118411074
0.195597320704 2.23727101029
0.168253131228 2.23072485135
0.261442622889 2.23083029703
0.339549742969 2.27542112679
0.325789998526 2.27972326415
0.352642239333 2.24723623393
0.300227631201 2.20742021954
0.276343222155 2.22404878979
0.315612193419 2.24786811698
0.282877160038 2.2626652505
0.333460239163 2.22965895762
0.298415299806 2.23331460656
0.335914080105 2.26038845057
0.209702819475 2.26247362568
0.167555587243 2.25006615892
0.275246910084 2.21958665099
0.207267866277 2.2294842617
0.192374947114 2.24095928869
0.319805835566 2.29251625441
0.317448517782 2.29130178905
0.231664210466 2.28717304625
0.368727402172 2.27865158754
0.272300880749 2.28062800738
0.279005881568 2.24822594413
0.268610657914 2.22888250851
0.20892886011 2.25202365973
0.309805681403 2.25976192641
0.242278657088 2.23668470998
0.345235263555 2.24912063317
0.305886728388 2.25818267085
0.351155053574 2.23233422859
0.27716913641 2.2226227384
0.279638839367 2.21516566191
0.215561496148 2.21671950993
0.253999758795 2.2344203197
0.343432542033 2.20604351253
0.342758270109 2.22132399662
0.227301033385 2.2271150393
0.171984831433 2.20662229137
0.228725313263 2.22593515633
0.219024494423 2.21246933787
0.191377414315 2.20668326811
0.190288575194 2.21305685573
0.23060752695 2.24560004497
0.232616055516 2.22025205618
0.2811489584 2.21053098157
0.334587674391 2.21398835637
0.2367489536 2.21863603124
0.373257749737 2.2160784426
0.219639200028 2.2254343385


==> Images/data/reconstruction_violins/vert_err_p90_mm_completion_body.dat <==
% x log10_error_mm
0.996602383015 1.16449868348
0.996313386889 1.1690681471
0.996009456532 1.17363761072
0.995690183799 1.17820707434
0.995355061913 1.18277653796
0.995003466303 1.18734600158
0.994634636143 1.1919154652
0.994247657105 1.19648492882
0.993841445825 1.20105439244
0.993414736594 1.20562385606
0.992966070797 1.21019331968
0.992493789638 1.2147627833
0.991996030673 1.21933224692
0.991470728724 1.22390171054
0.990915621718 1.22847117416
0.990328262016 1.23304063778
0.989706033771 1.2376101014
0.989046176828 1.24217956502
0.988345817611 1.24674902865
0.987602007329 1.25131849227
0.986811767721 1.25588795589
0.98597214434 1.26045741951
0.985080267149 1.26502688313
0.984133417926 1.26959634675
0.983129103634 1.27416581037
0.982065134551 1.27873527399
0.980939705584 1.28330473761
0.979751478789 1.28787420123
0.978499664773 1.29244366485
0.977184100306 1.29701312847
0.975805319237 1.30158259209
0.974364613602 1.30615205571
0.972864081793 1.31072151933
0.971306660688 1.31529098295
0.969696138897 1.31986044657
0.968037148623 1.32442991019
0.966335134178 1.32899937381
0.964596295849 1.33356883743
0.962827508642 1.33813830105
0.961036216311 1.34270776467
0.959230302071 1.34727722829
0.957417938424 1.35184669191
0.955607419511 1.35641615553
0.953806980363 1.36098561915
0.952024608243 1.36555508277
0.950267851981 1.37012454639
0.948543635632 1.37469401001
0.946858083079 1.37926347363
0.945216360131 1.38383293725
0.943622540381 1.38840240087
0.942079500488 1.39297186449
0.940588849652 1.39754132811
0.939150896963 1.40211079173
0.937764658937 1.40668025535
0.936427908046 1.41124971897
0.935137261489 1.41581918259
0.933888307767 1.42038864621
0.93267576709 1.42495810983
0.931493680134 1.42952757345
0.930335618432 1.43409703707
0.929194908643 1.43866650069
0.928064862262 1.44323596431
0.926939001984 1.44780542793
0.92581127596 1.45237489155
0.924676251635 1.45694435517
0.923529281607 1.46151381879
0.922366635134 1.46608328241
0.921185590301 1.47065274603
0.91998448353 1.47522220965
0.918762714942 1.47979167327
0.917520709939 1.48436113689
0.916259839253 1.48893060051
0.91498230148 1.49350006413
0.913690973696 1.49806952775
0.912389237124 1.50263899137
0.911080785824 1.50720845499
0.909769427125 1.51177791861
0.908458882798 1.51634738223
0.907152599976 1.52091684585
0.905853580373 1.52548630947
0.904564235613 1.53005577309
0.903286275439 1.53462523671
0.902020634214 1.53919470033
0.900767439642 1.54376416396
0.89952602594 1.54833362758
0.898294991978 1.5529030912
0.897072303122 1.55747255482
0.8958554338 1.56204201844
0.894641546222 1.56661148206
0.893427699169 1.57118094568
0.892211079561 1.5757504093
0.890989248434 1.58031987292
0.889760392231 1.58488933654
0.888523569824 1.58945880016
0.88727894555 1.59402826378
0.886027998688 1.5985977274
0.884773700339 1.60316719102
0.883520649419 1.60773665464
0.882275160647 1.61230611826
0.881045298757 1.61687558188
0.879840854795 1.6214450455
0.8786732622 1.62601450912
0.877555452315 1.63058397274
0.876501651032 1.63515343636
0.875527120345 1.63972289998
0.874647850573 1.6442923636
0.873880210923 1.64886182722
0.873240567714 1.65343129084
0.872744881006 1.65800075446
0.872408291451 1.66257021808
0.872244709883 1.6671396817
0.872266422432 1.67170914532
0.872483723802 1.67627860894
0.872904590724 1.68084807256
0.87353440656 1.68541753618
0.87437574659 1.6899869998
0.875428231702 1.69455646342
0.876688456098 1.69912592704
0.878149992321 1.70369539066
0.879803474432 1.70826485428
0.881636757666 1.7128343179
0.883635150433 1.71740378152
0.88578171221 1.72197324514
0.888057608747 1.72654270876
0.890442514244 1.73111217238
0.892915048667 1.735681636
0.89545323739 1.74025109962
0.89803497973 1.74482056324
0.900638512862 1.74939002686
0.903242857911 1.75395949048
0.905828235827 1.7585289541
0.908376441843 1.76309841772
0.910871168843 1.76766788134
0.913298271828 1.77223734496
0.915645967736 1.77680680858
0.91790496703 1.7813762722
0.920068535786 1.78594573582
0.922132489185 1.79051519944
0.924095119467 1.79508466306
0.925957063328 1.79965412668
0.927721115426 1.8042235903
0.929391996054 1.80879305392
0.930976082072 1.81336251754
0.932481110848 1.81793198116
0.933915867272 1.82250144478
0.935289863793 1.8270709084
0.93661302301 1.83164037202
0.937895371584 1.83620983565
0.939146753204 1.84077929927
0.940376567117 1.84534876289
0.941593537323 1.84991822651
0.942805516079 1.85448769013
0.944019323857 1.85905715375
0.945240626496 1.86362661737
0.946473848926 1.86819608099
0.947722123723 1.87276554461
0.94898727177 1.87733500823
0.950269811577 1.88190447185
0.951568993328 1.88647393547
0.952882853481 1.89104339909
0.954208285711 1.89561286271
0.955541124225 1.90018232633
0.95687623579 1.90475178995
0.958207617375 1.90932125357
0.959528496849 1.91389071719
0.960831434866 1.91846018081
0.962108426678 1.92302964443
0.963351003229 1.92759910805
0.964550331406 1.93216857167
0.965697313769 1.93673803529
0.96678268834 1.94130749891
0.967797129244 1.94587696253
0.968731348999 1.95044642615
0.969576203157 1.95501588977
0.970322797787 1.95958535339
0.970962599961 1.96415481701
0.971487551029 1.96872428063
0.971890182004 1.97329374425
0.972163729927 1.97786320787
0.972302253617 1.98243267149
0.972300746791 1.98700213511
0.972155246158 1.99157159873
0.971862931822 1.99614106235
0.971422217124 2.00071052597
0.970832824995 2.00527998959
0.970095847935 2.00984945321
0.96921378891 2.01441891683
0.968190580778 2.01898838045
0.967031582277 2.02355784407
0.96574354917 2.02812730769
0.964334579753 2.03269677131
0.962814034692 2.03726623493
0.961192431874 2.04183569855
0.959481317782 2.04640516217
0.957693117654 2.05097462579
0.9558409674 2.05554408941
0.953938530936 2.06011355303
0.951999807067 2.06468301665
0.950038930501 2.06925248027
0.948069971751 2.07382194389
0.946106740782 2.07839140751
0.944162599087 2.08296087113
0.942250284597 2.08753033475
0.940381753339 2.09209979837
0.938568041125 2.09666926199
0.936819147827 2.10123872561
0.935143945969 2.10580818923
0.933550114517 2.11037765285
0.932044097863 2.11494711647
0.930631089232 2.11951658009
0.929315036951 2.12408604371
0.928098671465 2.12865550734
0.926983550416 2.13322497096
0.92597011885 2.13779443458
0.925057781346 2.1423638982
0.924244982886 2.14693336182
0.923529295333 2.15150282544
0.922907506602 2.15607228906
0.922375709898 2.16064175268
0.921929390721 2.1652112163
0.921563509718 2.16978067992
0.921272579824 2.17435014354
0.921050736492 2.17891960716
0.920891800108 2.18348907078
0.92078932999 2.1880585344
0.920736669552 2.19262799802
0.920726982457 2.19719746164
0.920753279714 2.20176692526
0.920808437835 2.20633638888
0.920885208343 2.2109058525
0.920976219073 2.21547531612
0.921073967954 2.22004477974
0.921170810185 2.22461424336
0.921258939999 2.22918370698
0.921330368559 2.2337531706
0.921376899816 2.23832263422
0.921390106512 2.24289209784
0.921361308781 2.24746156146
0.921281558024 2.25203102508
0.921141628843 2.2566004887
0.92093202183 2.26116995232
0.920642979816 2.26573941594
0.92026451989 2.27030887956
0.919786482948 2.27487834318
0.919198601921 2.2794478068
0.918490588937 2.28401727042
0.917652240786 2.28858673404
0.916673561004 2.29315619766
0.915544895862 2.29772566128
0.914257080522 2.3022951249
0.912801590724 2.30686458852
0.911170694591 2.31143405214
0.909357598615 2.31600351576
0.9073565816 2.32057297938
0.905163110378 2.325142443
0.902773931443 2.32971190662
0.90018713336 2.33428137024
0.897402175774 2.33885083386
0.894419882142 2.34342029748
0.891242394799 2.3479897611
0.88787309268 2.35255922472
0.884316473737 2.35712868834
0.880578005874 2.36169815196
0.876663951875 2.36626761558
0.87258117528 2.3708370792
0.868336935342 2.37540654282
0.863938680084 2.37997600644
0.859393846879 2.38454547006
0.854709680021 2.38911493368
0.849893074237 2.3936843973
0.844950452201 2.39825386092
0.839887682754 2.40282332454
0.834710044772 2.40739278816
0.829422239659 2.41196225178
0.824028453135 2.4165317154
0.818532464721 2.42110117903
0.812937800952 2.42567064265
0.807247926192 2.43024010627
0.801466462955 2.43480956989
0.795597432034 2.43937903351
0.789645501571 2.44394849713
0.783616233518 2.44851796075
0.777516315786 2.45308742437
0.771353768821 2.45765688799
0.765138116257 2.46222635161
0.758880510791 2.46679581523
0.752593808285 2.47136527885
0.746292585335 2.47593474247
0.739993098027 2.48050420609
0.73371318219 2.48507366971
0.727472098018 2.48964313333
0.72129032443 2.49421259695
0.715189310681 2.49878206057
0.70919119464 2.50335152419
0.703318498518 2.50792098781
0.697593813708 2.51249045143
0.692039486767 2.51705991505
0.686677318285 2.52162937867
0.681528285606 2.52619884229
0.676612299048 2.53076830591
0.671947999459 2.53533776953
0.6675526028 2.53990723315
0.663441794992 2.54447669677
0.659629677686 2.54904616039
0.656128762939 2.55361562401
0.652950012256 2.55818508763
0.650102913113 2.56275455125
0.647595584083 2.56732401487
0.64543489811 2.57189347849
0.64362661247 2.57646294211
0.642175493535 2.58103240573
0.641085424662 2.58560186935
0.640359486432 2.59017133297
0.64 2.59474079659
0.640008526414 2.59931026021
0.64038581744 2.60387972383
0.641131716442 2.60844918745
0.642245011163 2.61301865107
0.643723243652 2.61758811469
0.645562485862 2.62215757831
0.647757092457 2.62672704193
0.65029944494 2.63129650555
0.653179703103 2.63586596917
0.656385580947 2.64043543279
0.659902164475 2.64500489641
0.663711788043 2.64957436003
0.667793984268 2.65414382365
0.672125519897 2.65871328727
0.676680526613 2.66328275089
0.681430731613 2.66785221451
0.68634578822 2.67242167813
0.691393701949 2.67699114175
0.696541342595 2.68156060537
0.701755028366 2.68613006899
0.707001164049 2.69069953261
0.712246911904 2.69526899623
0.717460871693 2.69983845985
0.722613745001 2.70440792347
0.727678958944 2.70897738709
0.732633225514 2.71354685072
0.737457015054 2.71811631434
0.742134925647 2.72268577796
0.746655934322 2.72725524158
0.751013520746 2.7318247052
0.755205659204 2.73639416882
0.759234679927 2.74096363244
0.763107005983 2.74553309606
0.766832776657 2.75010255968
0.770425372429 2.7546720233
0.773900860058 2.75924148692
0.777277378752 2.76381095054
0.780574489973 2.76838041416
0.783812513973 2.77294987778
0.78701187575 2.7775193414
0.790192481845 2.78208880502
0.793373147321 2.78665826864
0.796571089599 2.79122773226
0.799801502606 2.79579719588
0.803077221201 2.8003666595
0.80640848215 2.80493612312
0.809802784244 2.80950558674
0.813264846546 2.81407505036
0.816796660474 2.81864451398
0.820397628396 2.8232139776
0.8240647789 2.82778344122
0.8277930468 2.83235290484
0.831575604411 2.83692236846
0.835404229612 2.84149183208
0.839269695768 2.8460612957
0.843162168625 2.85063075932
0.847071595879 2.85520022294
0.850988076136 2.85976968656
0.854902195384 2.86433915018
0.858805320854 2.8689086138
0.862689844167 2.87347807742
0.86654936783 2.87804754104
0.870378831452 2.88261700466
0.874174576328 2.88718646828
0.877934349296 2.8917559319
0.881657248828 2.89632539552
0.88534361824 2.90089485914
0.888994892479 2.90546432276
0.892613406304 2.91003378638
0.896202172611 2.91460325
0.899764640321 2.91917271362
0.903304441485 2.92374217724
0.906825137243 2.92831164086
0.910329971852 2.93288110448
0.913821643371 2.9374505681
0.917302098662 2.94202003172
0.92077235926 2.94658949534
0.924232383393 2.95115895896
0.927680968065 2.95572842258
0.931115693641 2.9602978862
0.934532911934 2.96486734982
0.937927777326 2.96943681344
0.941294319078 2.97400627706
0.944625551694 2.97857574068
0.947913619053 2.9831452043
0.951149967026 2.98771466792
1.04885003297 2.98771466792
1.05208638095 2.9831452043
1.05537444831 2.97857574068
1.05870568092 2.97400627706
1.06207222267 2.96943681344
1.06546708807 2.96486734982
1.06888430636 2.9602978862
1.07231903194 2.95572842258
1.07576761661 2.95115895896
1.07922764074 2.94658949534
1.08269790134 2.94202003172
1.08617835663 2.9374505681
1.08967002815 2.93288110448
1.09317486276 2.92831164086
1.09669555851 2.92374217724
1.10023535968 2.91917271362
1.10379782739 2.91460325
1.1073865937 2.91003378638
1.11100510752 2.90546432276
1.11465638176 2.90089485914
1.11834275117 2.89632539552
1.1220656507 2.8917559319
1.12582542367 2.88718646828
1.12962116855 2.88261700466
1.13345063217 2.87804754104
1.13731015583 2.87347807742
1.14119467915 2.8689086138
1.14509780462 2.86433915018
1.14901192386 2.85976968656
1.15292840412 2.85520022294
1.15683783138 2.85063075932
1.16073030423 2.8460612957
1.16459577039 2.84149183208
1.16842439559 2.83692236846
1.1722069532 2.83235290484
1.1759352211 2.82778344122
1.1796023716 2.8232139776
1.18320333953 2.81864451398
1.18673515345 2.81407505036
1.19019721576 2.80950558674
1.19359151785 2.80493612312
1.1969227788 2.8003666595
1.20019849739 2.79579719588
1.2034289104 2.79122773226
1.20662685268 2.78665826864
1.20980751816 2.78208880502
1.21298812425 2.7775193414
1.21618748603 2.77294987778
1.21942551003 2.76838041416
1.22272262125 2.76381095054
1.22609913994 2.75924148692
1.22957462757 2.7546720233
1.23316722334 2.75010255968
1.23689299402 2.74553309606
1.24076532007 2.74096363244
1.2447943408 2.73639416882
1.24898647925 2.7318247052
1.25334406568 2.72725524158
1.25786507435 2.72268577796
1.26254298495 2.71811631434
1.26736677449 2.71354685072
1.27232104106 2.70897738709
1.277386255 2.70440792347
1.28253912831 2.69983845985
1.2877530881 2.69526899623
1.29299883595 2.69069953261
1.29824497163 2.68613006899
1.30345865741 2.68156060537
1.30860629805 2.67699114175
1.31365421178 2.67242167813
1.31856926839 2.66785221451
1.32331947339 2.66328275089
1.3278744801 2.65871328727
1.33220601573 2.65414382365
1.33628821196 2.64957436003
1.34009783553 2.64500489641
1.34361441905 2.64043543279
1.3468202969 2.63586596917
1.34970055506 2.63129650555
1.35224290754 2.62672704193
1.35443751414 2.62215757831
1.35627675635 2.61758811469
1.35775498884 2.61301865107
1.35886828356 2.60844918745
1.35961418256 2.60387972383
1.35999147359 2.59931026021
1.36 2.59474079659
1.35964051357 2.59017133297
1.35891457534 2.58560186935
1.35782450646 2.58103240573
1.35637338753 2.57646294211
1.35456510189 2.57189347849
1.35240441592 2.56732401487
1.34989708689 2.56275455125
1.34704998774 2.55818508763
1.34387123706 2.55361562401
1.34037032231 2.54904616039
1.33655820501 2.54447669677
1.3324473972 2.53990723315
1.32805200054 2.53533776953
1.32338770095 2.53076830591
1.31847171439 2.52619884229
1.31332268172 2.52162937867
1.30796051323 2.51705991505
1.30240618629 2.51249045143
1.29668150148 2.50792098781
1.29080880536 2.50335152419
1.28481068932 2.49878206057
1.27870967557 2.49421259695
1.27252790198 2.48964313333
1.26628681781 2.48507366971
1.26000690197 2.48050420609
1.25370741466 2.47593474247
1.24740619171 2.47136527885
1.24111948921 2.46679581523
1.23486188374 2.46222635161
1.22864623118 2.45765688799
1.22248368421 2.45308742437
1.21638376648 2.44851796075
1.21035449843 2.44394849713
1.20440256797 2.43937903351
1.19853353704 2.43480956989
1.19275207381 2.43024010627
1.18706219905 2.42567064265
1.18146753528 2.42110117903
1.17597154686 2.4165317154
1.17057776034 2.41196225178
1.16528995523 2.40739278816
1.16011231725 2.40282332454
1.1550495478 2.39825386092
1.15010692576 2.3936843973
1.14529031998 2.38911493368
1.14060615312 2.38454547006
1.13606131992 2.37997600644
1.13166306466 2.37540654282
1.12741882472 2.3708370792
1.12333604812 2.36626761558
1.11942199413 2.36169815196
1.11568352626 2.35712868834
1.11212690732 2.35255922472
1.1087576052 2.3479897611
1.10558011786 2.34342029748
1.10259782423 2.33885083386
1.09981286664 2.33428137024
1.09722606856 2.32971190662
1.09483688962 2.325142443
1.0926434184 2.32057297938
1.09064240138 2.31600351576
1.08882930541 2.31143405214
1.08719840928 2.30686458852
1.08574291948 2.3022951249
1.08445510414 2.29772566128
1.083326439 2.29315619766
1.08234775921 2.28858673404
1.08150941106 2.28401727042
1.08080139808 2.2794478068
1.08021351705 2.27487834318
1.07973548011 2.27030887956
1.07935702018 2.26573941594
1.07906797817 2.26116995232
1.07885837116 2.2566004887
1.07871844198 2.25203102508
1.07863869122 2.24746156146
1.07860989349 2.24289209784
1.07862310018 2.23832263422
1.07866963144 2.2337531706
1.07874106 2.22918370698
1.07882918982 2.22461424336
1.07892603205 2.22004477974
1.07902378093 2.21547531612
1.07911479166 2.2109058525
1.07919156216 2.20633638888
1.07924672029 2.20176692526
1.07927301754 2.19719746164
1.07926333045 2.19262799802
1.07921067001 2.1880585344
1.07910819989 2.18348907078
1.07894926351 2.17891960716
1.07872742018 2.17435014354
1.07843649028 2.16978067992
1.07807060928 2.1652112163
1.0776242901 2.16064175268
1.0770924934 2.15607228906
1.07647070467 2.15150282544
1.07575501711 2.14693336182
1.07494221865 2.1423638982
1.07402988115 2.13779443458
1.07301644958 2.13322497096
1.07190132854 2.12865550734
1.07068496305 2.12408604371
1.06936891077 2.11951658009
1.06795590214 2.11494711647
1.06644988548 2.11037765285
1.06485605403 2.10580818923
1.06318085217 2.10123872561
1.06143195887 2.09666926199
1.05961824666 2.09209979837
1.0577497154 2.08753033475
1.05583740091 2.08296087113
1.05389325922 2.07839140751
1.05193002825 2.07382194389
1.0499610695 2.06925248027
1.04800019293 2.06468301665
1.04606146906 2.06011355303
1.0441590326 2.05554408941
1.04230688235 2.05097462579
1.04051868222 2.04640516217
1.03880756813 2.04183569855
1.03718596531 2.03726623493
1.03566542025 2.03269677131
1.03425645083 2.02812730769
1.03296841772 2.02355784407
1.03180941922 2.01898838045
1.03078621109 2.01441891683
1.02990415206 2.00984945321
1.029167175 2.00527998959
1.02857778288 2.00071052597
1.02813706818 1.99614106235
1.02784475384 1.99157159873
1.02769925321 1.98700213511
1.02769774638 1.98243267149
1.02783627007 1.97786320787
1.028109818 1.97329374425
1.02851244897 1.96872428063
1.02903740004 1.96415481701
1.02967720221 1.95958535339
1.03042379684 1.95501588977
1.031268651 1.95044642615
1.03220287076 1.94587696253
1.03321731166 1.94130749891
1.03430268623 1.93673803529
1.03544966859 1.93216857167
1.03664899677 1.92759910805
1.03789157332 1.92302964443
1.03916856513 1.91846018081
1.04047150315 1.91389071719
1.04179238262 1.90932125357
1.04312376421 1.90475178995
1.04445887578 1.90018232633
1.04579171429 1.89561286271
1.04711714652 1.89104339909
1.04843100667 1.88647393547
1.04973018842 1.88190447185
1.05101272823 1.87733500823
1.05227787628 1.87276554461
1.05352615107 1.86819608099
1.0547593735 1.86362661737
1.05598067614 1.85905715375
1.05719448392 1.85448769013
1.05840646268 1.84991822651
1.05962343288 1.84534876289
1.0608532468 1.84077929927
1.06210462842 1.83620983565
1.06338697699 1.83164037202
1.06471013621 1.8270709084
1.06608413273 1.82250144478
1.06751888915 1.81793198116
1.06902391793 1.81336251754
1.07060800395 1.80879305392
1.07227888457 1.8042235903
1.07404293667 1.79965412668
1.07590488053 1.79508466306
1.07786751082 1.79051519944
1.07993146421 1.78594573582
1.08209503297 1.7813762722
1.08435403226 1.77680680858
1.08670172817 1.77223734496
1.08912883116 1.76766788134
1.09162355816 1.76309841772
1.09417176417 1.7585289541
1.09675714209 1.75395949048
1.09936148714 1.74939002686
1.10196502027 1.74482056324
1.10454676261 1.74025109962
1.10708495133 1.735681636
1.10955748576 1.73111217238
1.11194239125 1.72654270876
1.11421828779 1.72197324514
1.11636484957 1.71740378152
1.11836324233 1.7128343179
1.12019652557 1.70826485428
1.12185000768 1.70369539066
1.1233115439 1.69912592704
1.1245717683 1.69455646342
1.12562425341 1.6899869998
1.12646559344 1.68541753618
1.12709540928 1.68084807256
1.1275162762 1.67627860894
1.12773357757 1.67170914532
1.12775529012 1.6671396817
1.12759170855 1.66257021808
1.12725511899 1.65800075446
1.12675943229 1.65343129084
1.12611978908 1.64886182722
1.12535214943 1.6442923636
1.12447287966 1.63972289998
1.12349834897 1.63515343636
1.12244454769 1.63058397274
1.1213267378 1.62601450912
1.12015914521 1.6214450455
1.11895470124 1.61687558188
1.11772483935 1.61230611826
1.11647935058 1.60773665464
1.11522629966 1.60316719102
1.11397200131 1.5985977274
1.11272105445 1.59402826378
1.11147643018 1.58945880016
1.11023960777 1.58488933654
1.10901075157 1.58031987292
1.10778892044 1.5757504093
1.10657230083 1.57118094568
1.10535845378 1.56661148206
1.1041445662 1.56204201844
1.10292769688 1.55747255482
1.10170500802 1.5529030912
1.10047397406 1.54833362758
1.09923256036 1.54376416396
1.09797936579 1.53919470033
1.09671372456 1.53462523671
1.09543576439 1.53005577309
1.09414641963 1.52548630947
1.09284740002 1.52091684585
1.0915411172 1.51634738223
1.09023057288 1.51177791861
1.08891921418 1.50720845499
1.08761076288 1.50263899137
1.0863090263 1.49806952775
1.08501769852 1.49350006413
1.08374016075 1.48893060051
1.08247929006 1.48436113689
1.08123728506 1.47979167327
1.08001551647 1.47522220965
1.0788144097 1.47065274603
1.07763336487 1.46608328241
1.07647071839 1.46151381879
1.07532374837 1.45694435517
1.07418872404 1.45237489155
1.07306099802 1.44780542793
1.07193513774 1.44323596431
1.07080509136 1.43866650069
1.06966438157 1.43409703707
1.06850631987 1.42952757345
1.06732423291 1.42495810983
1.06611169223 1.42038864621
1.06486273851 1.41581918259
1.06357209195 1.41124971897
1.06223534106 1.40668025535
1.06084910304 1.40211079173
1.05941115035 1.39754132811
1.05792049951 1.39297186449
1.05637745962 1.38840240087
1.05478363987 1.38383293725
1.05314191692 1.37926347363
1.05145636437 1.37469401001
1.04973214802 1.37012454639
1.04797539176 1.36555508277
1.04619301964 1.36098561915
1.04439258049 1.35641615553
1.04258206158 1.35184669191
1.04076969793 1.34727722829
1.03896378369 1.34270776467
1.03717249136 1.33813830105
1.03540370415 1.33356883743
1.03366486582 1.32899937381
1.03196285138 1.32442991019
1.0303038611 1.31986044657
1.02869333931 1.31529098295
1.02713591821 1.31072151933
1.0256353864 1.30615205571
1.02419468076 1.30158259209
1.02281589969 1.29701312847
1.02150033523 1.29244366485
1.02024852121 1.28787420123
1.01906029442 1.28330473761
1.01793486545 1.27873527399
1.01687089637 1.27416581037
1.01586658207 1.26959634675
1.01491973285 1.26502688313
1.01402785566 1.26045741951
1.01318823228 1.25588795589
1.01239799267 1.25131849227
1.01165418239 1.24674902865
1.01095382317 1.24217956502
1.01029396623 1.2376101014
1.00967173798 1.23304063778
1.00908437828 1.22847117416
1.00852927128 1.22390171054
1.00800396933 1.21933224692
1.00750621036 1.2147627833
1.0070339292 1.21019331968
1.00658526341 1.20562385606
1.00615855418 1.20105439244
1.0057523429 1.19648492882
1.00536536386 1.1919154652
1.0049965337 1.18734600158
1.00464493809 1.18277653796
1.0043098162 1.17820707434
1.00399054347 1.17363761072
1.00368661311 1.1690681471
1.00339761699 1.16449868348


==> Images/data/reconstruction_violins/vert_err_p90_mm_completion_tail.dat <==
% x log10_error_mm
1.16885599823 2.93913305035
1.19087664565 2.96346659651
1.22188444349 2.97500838406
1.21899827245 2.95813830515
1.30497488349 2.97356629869
1.24266545067 2.98487660134
1.24854356108 2.98619901922
1.27129946609 2.9812377686
1.22138799006 2.97642985723
1.19490864614 2.97473100367
1.23731569817 2.97588076876
1.25894768848 2.97523903432
1.24308143043 2.92003949545
1.35916902078 2.88205691829
1.25191778125 2.93533444242
1.19505725048 2.93252671398
1.34173103174 2.95838634472
1.33784687056 2.9826654044
1.22766165833 2.97921913237
1.28994372204 2.97915973377
1.18521582866 2.97761033488
1.24639093597 2.97427078398
1.29207786461 2.92096586537
1.26234836342 2.89017801905
1.36874309908 2.93812713082
1.34868953672 2.95926245297
1.24837268644 2.97626006344
1.27148581323 2.88843972175
1.37847306324 2.93040337915
1.16988128798 2.95590808898
1.27186653648 2.97622713826
1.28848257395 2.97152351877
1.35458537717 2.96889635005
1.26853613547 2.9680893231
1.25018358537 2.9077180212
1.21627612892 2.88096877137
1.18310700428 2.9457212019
1.25653540301 2.98084473661
1.18011907857 2.97767457809
1.34929178574 2.9762134467
1.24460094328 2.92993214539
1.26506496852 2.95518805262
1.30892253789 2.97495742069
1.34760848896 2.98116765588
1.18568235625 2.98104608741
1.32732395238 2.97810115523
1.27951189194 2.97839043357
1.21776333892 2.97651901018
1.21484151283 2.97744167217
1.24972886431 2.97476547521
1.35187202609 2.91630956456
1.27952472803 2.88578374954
1.30545963946 2.94206745545
1.22985251757 2.96801574253
1.3197826565 2.98298592573
1.24714912113 2.97937156827
1.24702228302 2.97735220577
1.20353039536 2.97817750664
1.33870020819 2.94702023968
1.23222613585 2.96641291017
1.28018048528 2.89893180182
1.33574086348 2.93302096754
1.20262258427 2.9558273385
1.2016958684 2.97724948099
1.21710333652 2.9448812724
1.37092673801 2.97832487513
1.26588921004 2.88287979102
1.31307483643 2.93760058915
1.21441542062 2.96244778074
1.33253985822 2.97842951875
1.17312486207 2.93795727344
1.24978270307 2.96349121965
1.27190707872 2.97916782647
1.21785960633 2.97783140659
1.3735523192 2.88443482658
1.32565428819 2.9450952197
1.20838463684 2.96890215897
1.27078950166 2.98329621138
1.24489369376 2.97774760065
1.20372294701 2.97766204834
1.34734109546 2.88433582351
1.33057839289 2.93529697137
1.34800574913 2.96069845358
1.27824120584 2.94205473354
1.24108616473 2.97589547953
1.3353207501 2.97591825923
1.2233766386 2.9616942499
1.18111032662 2.98771466792
1.22032800166 2.98442066701
1.16567822173 2.97856053847
1.32590743264 2.97868828919
1.22926847089 2.925565725
1.26824867067 2.8928845809
1.16835629744 2.93283570384
1.18448126974 2.95639060628
1.34615129559 2.98742667929
1.31364875232 2.97933190061
1.18339280738 2.97998413607
1.30156899273 2.97774140662
1.2677315373 2.97592019251
1.24249819807 2.97369335826
1.1710004961 2.97572062725
1.2868085561 2.94674991956
1.31413666262 2.92913068088
1.22604720928 2.95072985886
1.21723090974 2.96884232909
1.18124911585 2.88699396762
1.36333026313 2.9550949695
1.17666516189 2.97409038045
1.29558690741 2.98109113622
1.37635966025 2.97874157252
1.307766002 2.9744864497
1.16460158393 2.97704532784
1.26694276976 2.91434980809
1.16708247641 2.93393088743
1.20799814425 2.95777354646
1.3243935687 2.97580496534
1.22446464611 2.97844431058
1.32534531797 2.89534861627
1.18350368161 2.8800584217
1.23440319828 2.90827703458
1.16470613716 2.92944995366
1.24041370583 2.94876589389
1.2039035889 2.97666926395
1.32545902418 2.97210530455
1.37033759458 2.97175192492
1.16579024919 2.96986706879
1.29798972692 2.96644864965
1.36136349797 2.90523527766
1.25644448146 2.8819787298
1.20227707571 2.91551737871
1.17530261441 2.95718743993
1.29603646285 2.91326678015
1.2239811798 2.88144369318
1.19582469813 2.90134825421
1.21334306885 2.92005278329
1.19400088909 2.93789501246
1.16792887918 2.9684341212
1.27443132375 2.90722419514
1.35363901348 2.88244855318
1.16890684438 2.90864907093
1.21621011703 2.92482600057
1.28972239092 2.94471382597
1.36293532573 2.93880226508
1.35784235099 2.90975645209
1.31317581982 2.87879305927
1.30578276883 2.91447160618
1.20871316106 2.94084183658
1.34901735834 2.9654748722
1.26767093123 2.97357874997
1.16937963194 2.96927479246
1.24500168674 2.89348363484
1.2029389168 2.8864445244
1.21608473192 2.92417460144
1.20104710091 2.9517874342
1.35655041301 2.89621077455
1.26883278611 2.88576868106
1.32684271099 2.92367617508
1.2667627271 2.94761513586
1.270961764 2.87937528857
1.36564590255 2.92168469775
1.22781227547 2.93846081283
1.32251471354 2.90869725394
1.19394297853 2.88218088498
1.31527805015 2.9119349568
1.34883345448 2.92714214036
1.31222263325 2.95932108461
1.20927326965 2.88369324267
1.23735481856 2.91409279988
1.29534984518 2.93915329868
1.21468992008 2.96178106658
1.25215939885 2.97597930743
1.30336463206 2.96514830994
1.22165664636 2.94204025433
1.32073787266 2.90942337489
1.35954841796 2.87748523469
1.1833985228 2.90322508659
1.22054672371 2.92216042639
1.18814844283 2.94263420209
1.37136765521 2.97005727191
1.21834145253 2.90767684402
1.22101085015 2.91785320163
1.26290986174 2.93859462913
1.17223944232 2.96559249963
1.16547122908 2.9029182193
1.27112882286 2.916205995
1.25592748314 2.93800653158
1.22438409759 2.9607495801
1.20576185084 2.97821237462
1.18917969866 2.97603950672
1.28953876711 2.9761993627
1.28609693491 2.97475935088
1.28002737611 2.97138970729
1.28739140802 2.97231037999
1.19310614755 2.91043897751
1.36343603108 2.9126452522
1.28490313019 2.93211270133
1.2684937864 2.9560251681
1.23777891695 2.90175598504
1.34956543261 2.91491509118
1.32869320798 2.93648214127
1.28916260318 2.96794991173
1.17184866228 2.89592383684
1.32975790288 2.90789730623
1.28614732097 2.92006925709
1.18775162183 2.89245121639
1.37568808312 2.91697693447
1.37340678442 2.93872226892
1.1749308636 2.96727604916
1.23357982763 2.91884387137
1.36952081153 2.88881530471
1.25444140992 2.91210663578
1.27320148946 2.93716948523
1.2196202104 2.95852165623
1.32208604849 2.96977776161
1.29790516787 2.9717266907
1.36663568777 2.97161023218
1.22787577029 2.88866139745
1.18912339803 2.91976816899
1.3682553473 2.94567800788
1.22296391271 2.97478752769
1.19414526594 2.90891082382
1.36995157126 2.88032184899
1.25107919675 2.91455587317
1.29236354732 2.95675412667
1.16159659112 2.90975785515
1.30022696654 2.88452018218
1.32350251989 2.90772887218
1.21986705044 2.9241010199
1.20269583829 2.94388425088
1.19573975964 2.97066362712
1.28282654228 2.8843561656
1.35541510313 2.90425302352
1.30898276026 2.92151631969
1.21787031768 2.94336996236
1.24253823098 2.98223746262
1.19515791025 2.9279555716
1.24265762328 2.8955924154
1.23806691729 2.89162802878
1.30839611636 2.8833186463
1.24847318743 2.89223483049
1.36117667752 2.88083525094
1.18117308371 2.89390148652
1.33078663884 2.884589236
1.28481989811 2.89089747814
1.16865419361 2.88272164727
1.18368645303 2.88357112793
1.23573856101 2.89188269705
1.17152190076 2.87988281956
1.18497975586 2.93624760689
1.19956871906 2.92008146069
1.37530028841 2.89674736873
1.27407005915 2.91961869491
1.22025999797 2.92447176795
1.36202468342 2.92644689266
1.36594718016 2.9216125664
1.25532463349 2.91695209509
1.26839236809 2.91387058062
1.36936762456 2.91573022859
1.19086867454 2.91664173979
1.17905952389 2.915910387
1.27352819189 2.91310423684
1.33614777619 2.91442812692
1.29872675319 2.90634484213
1.22836681246 2.89732990732
1.1930886565 2.88036929921
1.24198912746 2.95646671031
1.27215643911 2.89401328786
1.27172603173 2.88020953995
1.36836769585 2.89591302372
1.18606084009 2.91037749833
1.32842768293 2.90897381849
1.31862089095 2.91304404057
1.25748127435 2.91564541662
1.19061419194 2.91048311856
1.17649744171 2.90738413096
1.24791477908 2.91175466789
1.25814882042 2.90021062444
1.21917658763 2.90414296831
1.29621839493 2.90649938185
1.35032473122 2.89482116438
1.21007523862 2.92235055301
1.29110649671 2.8889646734
1.29612267553 2.90596427565
1.29845656555 2.91893326849
1.18363510755 2.91897604351
1.22996449571 2.917602553
1.21932300065 2.912152652
1.33754054117 2.91429246433
1.37017237963 2.9079963565
1.18449648159 2.90979570338
1.33329849717 2.90638282455
1.25371544161 2.90681542514
1.20197513753 2.90279081613
1.19885018631 2.89675997661
1.290997879 2.88195789339
1.31396668853 2.92305219424
1.17707553347 2.90039906953
1.21518453362 2.89530051469
1.36070681995 2.91135644876
1.29609362713 2.92985118381
1.29354373961 2.93054178492
1.27748593073 2.92752276854
1.17048517382 2.92228220958
1.24932184803 2.9302166528
1.18697925034 2.92348479443
1.21773907544 2.9224439214
1.32170143666 2.92082389632
1.16555142029 2.91953128917
1.23912849073 2.91781028383
1.37441432415 2.90561905266
1.26520741893 2.88459483728
1.28897074569 2.91358492474
1.32400528336 2.90132782768
1.29616289026 2.92232690664
1.17877469711 2.92823862466
1.3177732489 2.91927180745
1.37063304656 2.91352029875
1.30124091706 2.91570580058
1.19005639478 2.9182971519
1.28300646868 2.91596153463
1.19491181841 2.91304485015
1.23301775189 2.90870353402
1.28783258666 2.90954444033
1.18528390086 2.90980917786
1.31250390553 2.907264923
1.29242778259 2.89247590151
1.2765423436 2.9599736204
1.37600365786 2.90215679204
1.29777306757 2.90406935126
1.32912373351 2.92529118743
1.16701266941 2.92186906716
1.21362027089 2.91747441773
1.24676790567 2.92045813773
1.36022937775 2.92182130811
1.30910722226 2.92123889174
1.26982006588 2.9173960693
1.37153180725 2.90880197549
1.16858651153 2.90862450305
1.28977973647 2.91409389825
1.28283601835 2.91134029133
1.33507714192 2.89219480885
1.31521488968 2.88087162529
1.16274939901 2.87827060542
1.33531977741 2.87825857187
1.25366493715 2.8812717164
1.2363278706 2.88413418458
1.36879309841 2.88080937203
1.27267436437 2.89963968814
1.24029546695 2.91589069838
1.30397777944 2.91609137109
1.22219742717 2.91607243032
1.32613166207 2.90435188418
1.24793340948 2.91007600387
1.36742976824 2.90671988385
1.3487722889 2.90807379854
1.30623166086 2.90346612734
1.25106372798 2.90377174773
1.22578250674 2.89263453867
1.25725962208 2.88137358002
1.35745355601 2.90070105805
1.29382767398 2.90740174852
1.34159220077 2.89407834543
1.36141473434 2.89604737698
1.23978718136 2.88128192474
1.18192429696 2.88984631536
1.17448648914 2.88842591039
1.28578129993 2.88830299388
1.22230020465 2.88579709351
1.29226546697 2.88467300565
1.37370792522 2.89722899844
1.17921874807 2.87899796329
1.30512533365 2.88653310025
1.32510171577 2.89536905614
1.20346140862 2.89826953368
1.37631541281 2.8828892674
1.34223446881 2.88189256007


==> Images/data/reconstruction_violins/vert_err_p90_mm_deterministic_body.dat <==
% x log10_error_mm
1.99730529928 0.624185333268
1.99694339111 0.629649110132
1.99654211999 0.635112886995
1.99609801037 0.640576663858
1.99560730529 0.646040440722
1.9950659481 0.651504217585
1.99446956712 0.656967994448
1.99381346464 0.662431771312
1.99309261133 0.667895548175
1.99230164735 0.673359325038
1.9914348912 0.678823101902
1.99048635699 0.684286878765
1.98944978089 0.689750655628
1.98831865689 0.695214432492
1.98708628182 0.700678209355
1.98574580928 0.706141986219
1.98429031168 0.711605763082
1.98271284942 0.717069539945
1.9810065461 0.722533316809
1.97916466812 0.727997093672
1.97718070763 0.733460870535
1.97504846706 0.738924647399
1.97276214424 0.744388424262
1.97031641667 0.749852201125
1.96770652421 0.755315977989
1.96492834929 0.760779754852
1.96197849412 0.766243531715
1.95885435467 0.771707308579
1.95555419106 0.777171085442
1.95207719453 0.782634862306
1.9484235509 0.788098639169
1.94459450089 0.793562416032
1.94059239732 0.799026192896
1.93642075969 0.804489969759
1.93208432638 0.809953746622
1.9275891049 0.815417523486
1.92294242058 0.820881300349
1.91815296394 0.826345077212
1.91323083694 0.831808854076
1.90818759792 0.837272630939
1.90303630456 0.842736407802
1.89779155371 0.848200184666
1.89246951592 0.853663961529
1.88708796171 0.859127738392
1.88166627564 0.864591515256
1.87622545302 0.870055292119
1.87078807367 0.875519068983
1.86537824591 0.880982845846
1.86002151446 0.886446622709
1.85474472563 0.891910399573
1.84957584453 0.897374176436
1.84454372025 0.902837953299
1.83967779735 0.908301730163
1.83500777464 0.913765507026
1.83056321532 0.919229283889
1.82637311583 0.924693060753
1.82246544423 0.930156837616
1.81886666156 0.935620614479
1.81560124217 0.941084391343
1.81269121057 0.946548168206
1.81015571278 0.95201194507
1.80801063954 0.957475721933
1.8062683171 0.962939498796
1.80493727842 0.96840327566
1.80402212401 0.973867052523
1.80352347713 0.979330829386
1.80343803351 0.98479460625
1.80375870104 0.990258383113
1.80447482048 0.995722159976
1.80557245443 1.00118593684
1.80703472931 1.0066497137
1.80884221276 1.01211349057
1.81097330907 1.01757726743
1.81340465497 1.02304104429
1.81611150041 1.02850482116
1.81906806109 1.03396859802
1.82224783256 1.03943237488
1.82562385949 1.04489615175
1.82916895711 1.05035992861
1.83285588515 1.05582370547
1.83665747794 1.06128748234
1.84054673672 1.0667512592
1.84449689192 1.07221503606
1.84848144479 1.07767881293
1.85247419779 1.08314258979
1.85644928342 1.08860636665
1.86038120038 1.09407014352
1.86424486486 1.09953392038
1.86801568339 1.10499769724
1.87166965217 1.11046147411
1.87518348586 1.11592525097
1.87853477714 1.12138902783
1.88170218642 1.1268528047
1.88466565934 1.13231658156
1.88740666776 1.13778035842
1.88990846838 1.14324413529
1.89215637142 1.14870791215
1.89413801033 1.15417168901
1.89584360225 1.15963546588
1.89726618774 1.16509924274
1.89840183809 1.1705630196
1.89924981757 1.17602679647
1.89981268898 1.18149057333
1.90009635113 1.18695435019
1.90010999874 1.19241812706
1.899865997 1.19788190392
1.89937966608 1.20334568078
1.89866897382 1.20880945765
1.89775413889 1.21427323451
1.89665715032 1.21973701137
1.89540121377 1.22520078824
1.89401013881 1.2306645651
1.8925076851 1.23612834196
1.89091688874 1.24159211883
1.88925939242 1.24705589569
1.8875548042 1.25251967255
1.88582011064 1.25798344942
1.88406916855 1.26344722628
1.88231229784 1.26891100314
1.88055599455 1.27437478001
1.87880277841 1.27983855687
1.87705118405 1.28530233373
1.87529589838 1.2907661106
1.87352804027 1.29622988746
1.87173557154 1.30169366432
1.86990382175 1.30715744119
1.86801610351 1.31262121805
1.86605438976 1.31808499491
1.86400002117 1.32354877178
1.86183440972 1.32901254864
1.85953970459 1.3344763255
1.85709938797 1.33994010237
1.85449877265 1.34540387923
1.85172537839 1.35086765609
1.84876917124 1.35633143296
1.84562265824 1.36179520982
1.8422808388 1.36725898668
1.83874102276 1.37272276355
1.83500253412 1.37818654041
1.83106632669 1.38365031727
1.826934544 1.38911409414
1.82261005989 1.394577871
1.81809603816 1.40004164786
1.81339554867 1.40550542473
1.80851127466 1.41096920159
1.80344534003 1.41643297845
1.79819927843 1.42189675532
1.79277415642 1.42736053218
1.78717085306 1.43282430904
1.78139048773 1.43828808591
1.77543497716 1.44375186277
1.76930769366 1.44921563963
1.76301418773 1.4546794165
1.75656293237 1.46014319336
1.74996604249 1.46560697022
1.74323992123 1.47107074709
1.73640578681 1.47653452395
1.72949003731 1.48199830082
1.72252441753 1.48746207768
1.71554596103 1.49292585454
1.70859669076 1.49838963141
1.70172307371 1.50385340827
1.69497523742 1.50931718513
1.68840596844 1.514780962
1.68206952489 1.52024473886
1.67602030547 1.52570851572
1.67031142595 1.53117229259
1.6649932607 1.53663606945
1.66011201008 1.54209984631
1.65570835537 1.54756362318
1.65181626051 1.55302740004
1.64846197444 1.5584911769
1.64566327982 1.56395495377
1.6434290233 1.56941873063
1.64175895004 1.57488250749
1.64064385153 1.58034628436
1.64006602143 1.58581006122
1.64 1.59127383808
1.64041357432 1.59673761495
1.64126899022 1.60220139181
1.64252432221 1.60766516867
1.64413494111 1.61312894554
1.64605501599 1.6185927224
1.64823898636 1.62405649926
1.65064294413 1.62952027613
1.65322587084 1.63498405299
1.65595068431 1.64044782985
1.65878506028 1.64591160672
1.66170200638 1.65137538358
1.66468017919 1.65683916044
1.66770394784 1.66230293731
1.67076321983 1.66776671417
1.67385305508 1.67323049103
1.67697310292 1.6786942679
1.68012690286 1.68415804476
1.68332109319 1.68962182162
1.68656457255 1.69508559849
1.68986765778 1.70054937535
1.69324127726 1.70601315221
1.6966962336 1.71147692908
1.70024256209 1.71694070594
1.70388900371 1.7224044828
1.70764260359 1.72786825967
1.71150843781 1.73333203653
1.71548946491 1.73879581339
1.71958649207 1.74425959026
1.72379824197 1.74972336712
1.72812150276 1.75518714398
1.73255134224 1.76065092085
1.73708136687 1.76611469771
1.74170400717 1.77157847457
1.74641081288 1.77704225144
1.75119274345 1.7825060283
1.75604044254 1.78796980516
1.76094448765 1.79343358203
1.76589560912 1.79889735889
1.77088487498 1.80436113575
1.77590383999 1.80982491262
1.78094465924 1.81528868948
1.78600016725 1.82075246634
1.79106392483 1.82621624321
1.79613023586 1.83168002007
1.80119413678 1.83714379693
1.80625136164 1.8426075738
1.81129828553 1.84807135066
1.81633184939 1.85353512752
1.82134946964 1.85899890439
1.82634893569 1.86446268125
1.83132829941 1.86992645811
1.83628576001 1.87539023498
1.84121954846 1.88085401184
1.84612781525 1.8863177887
1.85100852501 1.89178156557
1.8558593613 1.89724534243
1.86067764394 1.90270911929
1.86546026092 1.90817289616
1.87020361579 1.91363667302
1.87490359072 1.91910044988
1.87955552488 1.92456422675
1.88415420701 1.93002800361
1.88869388068 1.93549178047
1.89316826106 1.94095555734
1.8975705614 1.9464193342
1.90189352863 1.95188311106
1.90612948726 1.95734688793
1.91027039188 1.96281066479
1.91430788887 1.96827444165
1.91823338847 1.97373821852
1.92203814889 1.97920199538
1.92571337396 1.98466577224
1.92925032582 1.99012954911
1.93264045362 1.99559332597
1.93587553856 2.00105710283
1.93894785427 2.0065208797
1.94185034094 2.01198465656
1.94457678968 2.01744843342
1.94712203294 2.02291221029
1.94948213519 2.02837598715
1.95165457725 2.03383976401
1.95363842704 2.03930354088
1.95543448864 2.04476731774
1.95704542214 2.0502310946
1.95847582643 2.05569487147
1.95973227829 2.06115864833
1.96082332199 2.06662242519
1.96175940528 2.07208620206
1.96255275922 2.07754997892
1.96321722159 2.08301375578
1.96376800565 2.08847753265
1.96422141834 2.09394130951
1.96459453451 2.09940508637
1.96490483543 2.10486886324
1.96516982249 2.1103326401
1.96540661782 2.11579641696
1.96563156544 2.12126019383
1.96585984668 2.12672397069
1.96610512419 2.13218774755
1.96637922785 2.13765152442
1.96669189519 2.14311530128
1.96705057692 2.14857907814
1.96746031591 2.15404285501
1.96792370512 2.15950663187
1.96844092691 2.16497040873
1.96900987264 2.1704341856
1.9696263381 2.17589796246
1.97028428695 2.18136173932
1.9709761712 2.18682551619
1.97169329538 2.19228929305
1.97242620866 2.19775306991
1.97316510838 2.20321684678
1.97390023749 2.20868062364
1.97462225914 2.2141444005
1.97532259264 2.21960817737
1.97599369708 2.22507195423
1.97662929154 2.23053573109
1.97722450408 2.23599950796
1.97777594527 2.24146328482
1.97828170564 2.24692706168
1.97874128051 2.25239083855
1.97915542866 2.25785461541
1.97952597486 2.26331839227
1.9798555683 2.26878216914
1.98014741116 2.274245946
1.98040497199 2.27970972286
1.98063169923 2.28517349973
1.98083074916 2.29063727659
1.98100474123 2.29610105345
1.98115555194 2.30156483032
1.9812841556 2.30702860718
1.981390518 2.31249238405
1.98147354587 2.31795616091
1.9815310926 2.32341993777
1.98156001798 2.32888371464
1.98155629779 2.3343474915
1.9815151775 2.33981126836
1.98143136298 2.34527504523
1.98129924073 2.35073882209
1.98111311959 2.35620259895
1.9808674861 2.36166637582
1.98055726604 2.36713015268
1.98017808471 2.37259392954
1.97972651931 2.37805770641
1.97920033681 2.38352148327
1.9785987109 2.38898526013
1.9779224121 2.394449037
1.97717396455 2.39991281386
1.97635776375 2.40537659072
1.97548014911 2.41084036759
1.97454942599 2.41630414445
1.9735758324 2.42176792131
1.97257144662 2.42723169818
1.97155003355 2.43269547504
1.97052682947 2.4381592519
1.96951826711 2.44362302877
1.96854164551 2.44908680563
1.96761475154 2.45455058249
1.9667554429 2.46001435936
1.96598120426 2.46547813622
1.96530869045 2.47094191308
1.96475327182 2.47640568995
1.96432859756 2.48186946681
1.96404619277 2.48733324367
1.96391510395 2.49279702054
1.96394160638 2.4982607974
1.96412898431 2.50372457426
1.96447739205 2.50918835113
1.96498380124 2.51465212799
1.96564203569 2.52011590485
1.96644289236 2.52557968172
1.96737434334 2.53104345858
1.96842181121 2.53650723544
1.96956850747 2.54197101231
1.9707958221 2.54743478917
1.97208375109 2.55289856603
1.97341134802 2.5583623429
1.97475718644 2.56382611976
1.97609981993 2.56928989662
1.97741822846 2.57475367349
1.97869224092 2.58021745035
1.97990292597 2.58568122721
1.98103294482 2.59114500408
1.98206686204 2.59660878094
1.98299141161 2.6020725578
1.9837957174 2.60753633467
1.98447146759 2.61300011153
1.98501304386 2.61846388839
1.98541760548 2.62392766526
1.98568512887 2.62939144212
1.9858184022 2.63485521898
1.98582297426 2.64031899585
1.98570705599 2.64578277271
1.98548137298 2.65124654957
1.98515896689 2.65671032644
1.98475494458 2.6621741033
1.98428617463 2.66763788016
1.98377093275 2.67310165703
1.98322849971 2.67856543389
1.98267871809 2.68402921075
1.98214151728 2.68949298762
1.98163641851 2.69495676448
1.98118203495 2.70042054134
1.98079558326 2.70588431821
1.98049242485 2.71134809507
1.98028565489 2.71681187193
1.98018575643 2.7222756488
1.98020033509 2.72773942566
1.98033394654 2.73320320252
1.98058802509 2.73866697939
1.98096091711 2.74413075625
1.98144801784 2.74959453311
1.98204200542 2.75505830998
1.98273316081 2.76052208684
1.98350975873 2.7659858637
1.98435851114 2.77144964057
1.98526504315 2.77691341743
1.98621437999 2.78237719429
1.9871914247 2.78784097116
1.98818140703 2.79330474802
1.98917028727 2.79876852488
1.99014510164 2.80423230175
2.00985489836 2.80423230175
2.01082971273 2.79876852488
2.01181859297 2.79330474802
2.0128085753 2.78784097116
2.01378562001 2.78237719429
2.01473495685 2.77691341743
2.01564148886 2.77144964057
2.01649024127 2.7659858637
2.01726683919 2.76052208684
2.01795799458 2.75505830998
2.01855198216 2.74959453311
2.01903908289 2.74413075625
2.01941197491 2.73866697939
2.01966605346 2.73320320252
2.01979966491 2.72773942566
2.01981424357 2.7222756488
2.01971434511 2.71681187193
2.01950757515 2.71134809507
2.01920441674 2.70588431821
2.01881796505 2.70042054134
2.01836358149 2.69495676448
2.01785848272 2.68949298762
2.01732128191 2.68402921075
2.01677150029 2.67856543389
2.01622906725 2.67310165703
2.01571382537 2.66763788016
2.01524505542 2.6621741033
2.01484103311 2.65671032644
2.01451862702 2.65124654957
2.01429294401 2.64578277271
2.01417702574 2.64031899585
2.0141815978 2.63485521898
2.01431487113 2.62939144212
2.01458239452 2.62392766526
2.01498695614 2.61846388839
2.01552853241 2.61300011153
2.0162042826 2.60753633467
2.01700858839 2.6020725578
2.01793313796 2.59660878094
2.01896705518 2.59114500408
2.02009707403 2.58568122721
2.02130775908 2.58021745035
2.02258177154 2.57475367349
2.02390018007 2.56928989662
2.02524281356 2.56382611976
2.02658865198 2.5583623429
2.02791624891 2.55289856603
2.0292041779 2.54743478917
2.03043149253 2.54197101231
2.03157818879 2.53650723544
2.03262565666 2.53104345858
2.03355710764 2.52557968172
2.03435796431 2.52011590485
2.03501619876 2.51465212799
2.03552260795 2.50918835113
2.03587101569 2.50372457426
2.03605839362 2.4982607974
2.03608489605 2.49279702054
2.03595380723 2.48733324367
2.03567140244 2.48186946681
2.03524672818 2.47640568995
2.03469130955 2.47094191308
2.03401879574 2.46547813622
2.0332445571 2.46001435936
2.03238524846 2.45455058249
2.03145835449 2.44908680563
2.03048173289 2.44362302877
2.02947317053 2.4381592519
2.02844996645 2.43269547504
2.02742855338 2.42723169818
2.0264241676 2.42176792131
2.02545057401 2.41630414445
2.02451985089 2.41084036759
2.02364223625 2.40537659072
2.02282603545 2.39991281386
2.0220775879 2.394449037
2.0214012891 2.38898526013
2.02079966319 2.38352148327
2.02027348069 2.37805770641
2.01982191529 2.37259392954
2.01944273396 2.36713015268
2.0191325139 2.36166637582
2.01888688041 2.35620259895
2.01870075927 2.35073882209
2.01856863702 2.34527504523
2.0184848225 2.33981126836
2.01844370221 2.3343474915
2.01843998202 2.32888371464
2.0184689074 2.32341993777
2.01852645413 2.31795616091
2.018609482 2.31249238405
2.0187158444 2.30702860718
2.01884444806 2.30156483032
2.01899525877 2.29610105345
2.01916925084 2.29063727659
2.01936830077 2.28517349973
2.01959502801 2.27970972286
2.01985258884 2.274245946
2.0201444317 2.26878216914
2.02047402514 2.26331839227
2.02084457134 2.25785461541
2.02125871949 2.25239083855
2.02171829436 2.24692706168
2.02222405473 2.24146328482
2.02277549592 2.23599950796
2.02337070846 2.23053573109
2.02400630292 2.22507195423
2.02467740736 2.21960817737
2.02537774086 2.2141444005
2.02609976251 2.20868062364
2.02683489162 2.20321684678
2.02757379134 2.19775306991
2.02830670462 2.19228929305
2.0290238288 2.18682551619
2.02971571305 2.18136173932
2.0303736619 2.17589796246
2.03099012736 2.1704341856
2.03155907309 2.16497040873
2.03207629488 2.15950663187
2.03253968409 2.15404285501
2.03294942308 2.14857907814
2.03330810481 2.14311530128
2.03362077215 2.13765152442
2.03389487581 2.13218774755
2.03414015332 2.12672397069
2.03436843456 2.12126019383
2.03459338218 2.11579641696
2.03483017751 2.1103326401
2.03509516457 2.10486886324
2.03540546549 2.09940508637
2.03577858166 2.09394130951
2.03623199435 2.08847753265
2.03678277841 2.08301375578
2.03744724078 2.07754997892
2.03824059472 2.07208620206
2.03917667801 2.06662242519
2.04026772171 2.06115864833
2.04152417357 2.05569487147
2.04295457786 2.0502310946
2.04456551136 2.04476731774
2.04636157296 2.03930354088
2.04834542275 2.03383976401
2.05051786481 2.02837598715
2.05287796706 2.02291221029
2.05542321032 2.01744843342
2.05814965906 2.01198465656
2.06105214573 2.0065208797
2.06412446144 2.00105710283
2.06735954638 1.99559332597
2.07074967418 1.99012954911
2.07428662604 1.98466577224
2.07796185111 1.97920199538
2.08176661153 1.97373821852
2.08569211113 1.96827444165
2.08972960812 1.96281066479
2.09387051274 1.95734688793
2.09810647137 1.95188311106
2.1024294386 1.9464193342
2.10683173894 1.94095555734
2.11130611932 1.93549178047
2.11584579299 1.93002800361
2.12044447512 1.92456422675
2.12509640928 1.91910044988
2.12979638421 1.91363667302
2.13453973908 1.90817289616
2.13932235606 1.90270911929
2.1441406387 1.89724534243
2.14899147499 1.89178156557
2.15387218475 1.8863177887
2.15878045154 1.88085401184
2.16371423999 1.87539023498
2.16867170059 1.86992645811
2.17365106431 1.86446268125
2.17865053036 1.85899890439
2.18366815061 1.85353512752
2.18870171447 1.84807135066
2.19374863836 1.8426075738
2.19880586322 1.83714379693
2.20386976414 1.83168002007
2.20893607517 1.82621624321
2.21399983275 1.82075246634
2.21905534076 1.81528868948
2.22409616001 1.80982491262
2.22911512502 1.80436113575
2.23410439088 1.79889735889
2.23905551235 1.79343358203
2.24395955746 1.78796980516
2.24880725655 1.7825060283
2.25358918712 1.77704225144
2.25829599283 1.77157847457
2.26291863313 1.76611469771
2.26744865776 1.76065092085
2.27187849724 1.75518714398
2.27620175803 1.74972336712
2.28041350793 1.74425959026
2.28451053509 1.73879581339
2.28849156219 1.73333203653
2.29235739641 1.72786825967
2.29611099629 1.7224044828
2.29975743791 1.71694070594
2.3033037664 1.71147692908
2.30675872274 1.70601315221
2.31013234222 1.70054937535
2.31343542745 1.69508559849
2.31667890681 1.68962182162
2.31987309714 1.68415804476
2.32302689708 1.6786942679
2.32614694492 1.67323049103
2.32923678017 1.66776671417
2.33229605216 1.66230293731
2.33531982081 1.65683916044
2.33829799362 1.65137538358
2.34121493972 1.64591160672
2.34404931569 1.64044782985
2.34677412916 1.63498405299
2.34935705587 1.62952027613
2.35176101364 1.62405649926
2.35394498401 1.6185927224
2.35586505889 1.61312894554
2.35747567779 1.60766516867
2.35873100978 1.60220139181
2.35958642568 1.59673761495
2.36 1.59127383808
2.35993397857 1.58581006122
2.35935614847 1.58034628436
2.35824104996 1.57488250749
2.3565709767 1.56941873063
2.35433672018 1.56395495377
2.35153802556 1.5584911769
2.34818373949 1.55302740004
2.34429164463 1.54756362318
2.33988798992 1.54209984631
2.3350067393 1.53663606945
2.32968857405 1.53117229259
2.32397969453 1.52570851572
2.31793047511 1.52024473886
2.31159403156 1.514780962
2.30502476258 1.50931718513
2.29827692629 1.50385340827
2.29140330924 1.49838963141
2.28445403897 1.49292585454
2.27747558247 1.48746207768
2.27050996269 1.48199830082
2.26359421319 1.47653452395
2.25676007877 1.47107074709
2.25003395751 1.46560697022
2.24343706763 1.46014319336
2.23698581227 1.4546794165
2.23069230634 1.44921563963
2.22456502284 1.44375186277
2.21860951227 1.43828808591
2.21282914694 1.43282430904
2.20722584358 1.42736053218
2.20180072157 1.42189675532
2.19655465997 1.41643297845
2.19148872534 1.41096920159
2.18660445133 1.40550542473
2.18190396184 1.40004164786
2.17738994011 1.394577871
2.173065456 1.38911409414
2.16893367331 1.38365031727
2.16499746588 1.37818654041
2.16125897724 1.37272276355
2.1577191612 1.36725898668
2.15437734176 1.36179520982
2.15123082876 1.35633143296
2.14827462161 1.35086765609
2.14550122735 1.34540387923
2.14290061203 1.33994010237
2.14046029541 1.3344763255
2.13816559028 1.32901254864
2.13599997883 1.32354877178
2.13394561024 1.31808499491
2.13198389649 1.31262121805
2.13009617825 1.30715744119
2.12826442846 1.30169366432
2.12647195973 1.29622988746
2.12470410162 1.2907661106
2.12294881595 1.28530233373
2.12119722159 1.27983855687
2.11944400545 1.27437478001
2.11768770216 1.26891100314
2.11593083145 1.26344722628
2.11417988936 1.25798344942
2.1124451958 1.25251967255
2.11074060758 1.24705589569
2.10908311126 1.24159211883
2.1074923149 1.23612834196
2.10598986119 1.2306645651
2.10459878623 1.22520078824
2.10334284968 1.21973701137
2.10224586111 1.21427323451
2.10133102618 1.20880945765
2.10062033392 1.20334568078
2.100134003 1.19788190392
2.09989000126 1.19241812706
2.09990364887 1.18695435019
2.10018731102 1.18149057333
2.10075018243 1.17602679647
2.10159816191 1.1705630196
2.10273381226 1.16509924274
2.10415639775 1.15963546588
2.10586198967 1.15417168901
2.10784362858 1.14870791215
2.11009153162 1.14324413529
2.11259333224 1.13778035842
2.11533434066 1.13231658156
2.11829781358 1.1268528047
2.12146522286 1.12138902783
2.12481651414 1.11592525097
2.12833034783 1.11046147411
2.13198431661 1.10499769724
2.13575513514 1.09953392038
2.13961879962 1.09407014352
2.14355071658 1.08860636665
2.14752580221 1.08314258979
2.15151855521 1.07767881293
2.15550310808 1.07221503606
2.15945326328 1.0667512592
2.16334252206 1.06128748234
2.16714411485 1.05582370547
2.17083104289 1.05035992861
2.17437614051 1.04489615175
2.17775216744 1.03943237488
2.18093193891 1.03396859802
2.18388849959 1.02850482116
2.18659534503 1.02304104429
2.18902669093 1.01757726743
2.19115778724 1.01211349057
2.19296527069 1.0066497137
2.19442754557 1.00118593684
2.19552517952 0.995722159976
2.19624129896 0.990258383113
2.19656196649 0.98479460625
2.19647652287 0.979330829386
2.19597787599 0.973867052523
2.19506272158 0.96840327566
2.1937316829 0.962939498796
2.19198936046 0.957475721933
2.18984428722 0.95201194507
2.18730878943 0.946548168206
2.18439875783 0.941084391343
2.18113333844 0.935620614479
2.17753455577 0.930156837616
2.17362688417 0.924693060753
2.16943678468 0.919229283889
2.16499222536 0.913765507026
2.16032220265 0.908301730163
2.15545627975 0.902837953299
2.15042415547 0.897374176436
2.14525527437 0.891910399573
2.13997848554 0.886446622709
2.13462175409 0.880982845846
2.12921192633 0.875519068983
2.12377454698 0.870055292119
2.11833372436 0.864591515256
2.11291203829 0.859127738392
2.10753048408 0.853663961529
2.10220844629 0.848200184666
2.09696369544 0.842736407802
2.09181240208 0.837272630939
2.08676916306 0.831808854076
2.08184703606 0.826345077212
2.07705757942 0.820881300349
2.0724108951 0.815417523486
2.06791567362 0.809953746622
2.06357924031 0.804489969759
2.05940760268 0.799026192896
2.05540549911 0.793562416032
2.0515764491 0.788098639169
2.04792280547 0.782634862306
2.04444580894 0.777171085442
2.04114564533 0.771707308579
2.03802150588 0.766243531715
2.03507165071 0.760779754852
2.03229347579 0.755315977989
2.02968358333 0.749852201125
2.02723785576 0.744388424262
2.02495153294 0.738924647399
2.02281929237 0.733460870535
2.02083533188 0.727997093672
2.0189934539 0.722533316809
2.01728715058 0.717069539945
2.01570968832 0.711605763082
2.01425419072 0.706141986219
2.01291371818 0.700678209355
2.01168134311 0.695214432492
2.01055021911 0.689750655628
2.00951364301 0.684286878765
2.0085651088 0.678823101902
2.00769835265 0.673359325038
2.00690738867 0.667895548175
2.00618653536 0.662431771312
2.00553043288 0.656967994448
2.0049340519 0.651504217585
2.00439269471 0.646040440722
2.00390198963 0.640576663858
2.00345788001 0.635112886995
2.00305660889 0.629649110132
2.00269470072 0.624185333268


==> Images/data/reconstruction_violins/vert_err_p90_mm_deterministic_tail.dat <==
% x log10_error_mm
2.20471847477 2.70158724585
2.33782831342 2.70876061484
2.3106610957 2.72171845885
2.16058363063 2.73829444961
2.17024124861 2.72646265293
2.31729683599 2.72958850082
2.23803084251 2.74152686759
2.30871306897 2.73611241723
2.17367543453 2.70396209652
2.33341251999 2.72511588608
2.26259306302 2.75941422322
2.27502060955 2.74072164181
2.33843370921 2.7265637087
2.32186298246 2.6247271074
2.31208326928 2.5587108771
2.1998396279 2.54383903724
2.21381568159 2.53549473267
2.37260284636 2.53981372906
2.20670667951 2.52311729785
2.25949855531 2.51212642543
2.37692626687 2.50318508181
2.26949271782 2.54824917336
2.23080717596 2.49752329117
2.2276796072 2.53033674789
2.17574124051 2.55417165962
2.26195329434 2.52310553494
2.35304694224 2.52374821279
2.21972390787 2.53878683617
2.16809997765 2.45786993599
2.23452159374 2.47870799122
2.30589482082 2.56942184862
2.30337710538 2.53166318117
2.29181633353 2.5499883403
2.17272030631 2.5314796187
2.25360528761 2.50393250267
2.27571733778 2.48539104326
2.3265385955 2.48264350268
2.16654607787 2.41598957699
2.19168159683 2.46055765571
2.37098827715 2.45685692718
2.34411444796 2.39489795935
2.28872937606 2.40870323229
2.31583097131 2.36070082159
2.31871075348 2.43027063527
2.27569956252 2.69830347242
2.19854656533 2.73369963191
2.35147059571 2.70961793603
2.22683205782 2.71869844655
2.2140433629 2.75554320266
2.33922804038 2.71288974148
2.34531049335 2.71366185779
2.2910514242 2.72610899656
2.30808933175 2.72998149245
2.19287240515 2.74982818501
2.33976093443 2.77539407022
2.27253199286 2.75930184462
2.24932564486 2.67206088723
2.24449427399 2.6711471825
2.20036950112 2.57718650877
2.19653023068 2.48015485796
2.34964352467 2.53449108996
2.27722839443 2.54406050866
2.2791414787 2.48263307725
2.20332725218 2.49872849368
2.26778810561 2.54438427407
2.31205863786 2.52368066993
2.18663431725 2.47743277965
2.35927279718 2.52997518883
2.29842816788 2.53438682659
2.29139692765 2.53606909315
2.17512000392 2.53986642092
2.26318118457 2.50525028004
2.18678407734 2.48400385697
2.3110305054 2.44573292003
2.34002251931 2.49608139077
2.28362721414 2.46933184989
2.27776471719 2.46032834367
2.21911722225 2.469647033
2.26340675319 2.47449921219
2.33321750056 2.46783441927
2.3109626225 2.44132157297
2.2859562415 2.40974964835
2.19731243091 2.44048038499
2.33942131047 2.39167732152
2.17881086508 2.40855788393
2.36493738625 2.43085541148
2.35953997884 2.401262776
2.36491648446 2.72077746631
2.21325623906 2.70579803931
2.2623478985 2.75122124481
2.21199495582 2.72362255034
2.32582133225 2.70318478497
2.16100601574 2.708388115
2.27424432407 2.71370777627
2.35904369814 2.73922297481
2.33581419381 2.72503241684
2.25122038142 2.65538138889
2.17298864729 2.80423230175
2.37311494211 2.76234432499
2.19934455247 2.65447797904
2.23261179023 2.62437911028
2.36048531287 2.45536529889
2.27754721914 2.41469442273
2.26915808096 2.47358278648
2.19214846871 2.50496890447
2.36340169112 2.53937068113
2.18711815648 2.4706943504
2.26752507176 2.52563938828
2.19966845544 2.51453753874
2.2612196069 2.52971302966
2.3111413008 2.50092896423
2.35410254897 2.5034753486
2.17708015017 2.50097806055
2.20050968998 2.50699340737
2.28070356201 2.48878439921
2.28515514423 2.42730332328
2.27910024708 2.48135631833
2.23644580768 2.5188880929
2.26569138302 2.51542982271
2.23344012419 2.50450462783
2.3615695221 2.49112592926
2.23108826072 2.46946595431
2.18484502506 2.43923349726
2.2669629848 2.39658547305
2.35507541892 2.43252244846
2.29845975649 2.41877457188
2.19039708829 2.3692870756
2.21997602786 2.36893030106
2.33833996776 2.36834682003
2.3465369647 2.39659416791
2.22721866251 2.32067680414
2.20331556015 2.71631504855
2.26887430791 2.71159166919
2.16169988952 2.74345253596
2.19101634355 2.73410940963
2.31221545625 2.73125382858
2.32326849756 2.74464650775
2.32030891139 2.7465496811
2.23683958003 2.72787633996
2.30220439771 2.71560417544
2.27320485186 2.74082280399
2.19219567441 2.7418405288
2.36135156553 2.77313644238
2.1651630742 2.71951806209
2.21048467026 2.64663513911
2.17433317642 2.62621320178
2.20709595643 2.45634258379
2.18293242295 2.53725797033
2.32121200692 2.54941321921
2.33913343715 2.49879200317
2.28426239182 2.58474258187
2.16970343213 2.50636045723
2.2775827275 2.51913926095
2.1745892427 2.48170184959
2.17862948665 2.46854343063
2.34862089154 2.54771211227
2.25593510469 2.52602206092
2.34697568675 2.55723297477
2.27709823969 2.5210457377
2.27469637309 2.48270644254
2.35297912694 2.47709894389
2.26136986652 2.54090697886
2.25336477674 2.55642003707
2.23029537126 2.51103139906
2.21747944917 2.48950139671
2.20478568174 2.50572951999
2.24958744976 2.48888257554
2.17065218858 2.45816257948
2.16106118672 2.48630233446
2.16288458305 2.46644008265
2.16483634356 2.4732712501
2.16412138554 2.46674755224
2.20069445801 2.38094010325
2.17626963174 2.37463338224
2.28376782528 2.73611314726
2.28838027373 2.72347756876
2.17616613772 2.70153578522
2.16291539654 2.66660149316
2.16222405552 2.71818231898
2.26366162008 2.71999174538
2.33375444975 2.73485860039
2.31113777144 2.74672207245
2.31828563447 2.72943002827
2.26100335056 2.7279706703
2.21301869518 2.72431797905
2.29743190873 2.77406771431
2.20621336058 2.6533273927
2.26727938672 2.70424359649
2.2451848707 2.65365981377
2.19721902631 2.51378169124
2.35669744595 2.46900320445
2.1835325238 2.54484522219
2.35872465502 2.5667498918
2.35774001981 2.48629900384
2.26350407658 2.47858556101
2.3029799874 2.49092072318
2.37304848402 2.48614563812
2.17727064293 2.4845704764
2.23896790629 2.50151833881
2.32760600999 2.49479242295
2.28344303079 2.53034628426
2.17527784865 2.54038546484
2.20786752043 2.53527425849
2.28166005611 2.51775424525
2.19937220831 2.50560404996
2.24736677455 2.47444934063
2.37269990805 2.52430965792
2.32434319116 2.53437408717
2.16182538293 2.51822587944
2.23606498915 2.48024653909
2.16478015522 2.46516565572
2.35040737714 2.4764211649
2.37902790357 2.4651240111
2.3418965968 2.48002142514
2.33862777268 2.41643129357
2.18221334487 2.40918961435
2.2976886138 2.39910497505
2.17173175785 2.38016747496
2.31000097037 2.37869716871
2.35686328923 2.74290072419
2.26115552658 2.73181895808
2.34966343394 2.75021808368
2.34575672846 2.73490779774
2.26584203948 2.71751783108
2.22931788144 2.74176996517
2.1807908392 2.712811797
2.29407288249 2.73291166727
2.37127421702 2.73331121655
2.23518470174 2.74821382346
2.20647709753 2.7866345927
2.1788931791 2.77043911131
2.23645942554 2.72069769747
2.26128890309 2.60154179726
2.37288366403 2.55457846947
2.26355696885 2.54051361136
2.22904561379 2.55565959293
2.33883120169 2.51177148605
2.16730437073 2.47364304511
2.34218823039 2.45074489584
2.16886900748 2.47780773514
2.26579406496 2.47600368687
2.23191108178 2.47244297968
2.21848491561 2.47093873491
2.1774258912 2.52521153321
2.35274840836 2.52563397553
2.30106875448 2.49166864169
2.36514312908 2.52481417246
2.37773692103 2.47834826248
2.16839163016 2.47013603558
2.34747119904 2.5139874971
2.33873177395 2.51578720168
2.25718553894 2.46530023544
2.24244688784 2.47710097621
2.18087796096 2.49591227647
2.31547488903 2.48697541609
2.23419518655 2.44890965163
2.28308503291 2.50715310873
2.3637596719 2.44495728728
2.3548282296 2.37277343565
2.17384888039 2.41839653492
2.1624374723 2.40100564548
2.33697825748 2.33424354457
2.16461591763 2.73688687661
2.33176053432 2.73411957945
2.35180955897 2.74086035464
2.3678494003 2.7289270992
2.24144390277 2.71504823773
2.26803077187 2.7119266753
2.18963306907 2.73769496997
2.27824066352 2.75690731647
2.18811184616 2.7342615409
2.1649548715 2.70736389046
2.33498757779 2.76447764441
2.22545280983 2.77695022735
2.25701825266 2.6857303704
2.16560587645 2.58890761982
2.30298537074 2.48409012086
2.25335632346 2.4302850047
2.33039716701 2.49296051086
2.29815215049 2.5699145063
2.17238797529 2.55414838809
2.31348291474 2.52313617347
2.26260980678 2.57378026008
2.19484413537 2.55779116231
2.3034227915 2.58006545837
2.33464681684 2.54438056574
2.21512214483 2.55782719002
2.33311825615 2.58353935867
2.20839050321 2.52527836393
2.20084680744 2.49255970594
2.3054813747 2.51289300914
2.26597876949 2.46995875379
2.18486330877 2.51493865967
2.36935863791 2.5305560703
2.2731425675 2.51388854385
2.23923685061 2.50285498427
2.25095349926 2.47743516358
2.35439472765 2.47440497591
2.29612588394 2.46266399419
2.18991939071 2.46681546221
2.24572719075 2.46357843192
2.1844381746 2.5256385981
2.27072844562 2.48334914538
2.21338705828 2.35906699017
2.30104964909 2.41764073893
2.35755422205 2.3451254011
2.29252236391 2.38940120477
2.23063793051 2.25581284272
2.21633555814 2.33812578728
2.31768604336 2.25255716727
2.36749998349 2.35528799105
2.27559410976 2.33840423595
2.30344219213 2.31321466533
2.19054620775 2.28246243864
2.2973081135 2.32627011927
2.31273466674 2.31878193993
2.18436488985 2.30209900778
2.19486229484 2.36631928163
2.2653852476 2.40377003865
2.18967934883 2.28191363183
2.24116872705 2.38012138395
2.30865875016 2.30233401414
2.30669723 2.41769378019
2.17362723096 2.23293789909
2.33629076268 2.30026976594
2.36606931854 2.30416292291
2.16943711807 2.2919304581
2.29525771341 2.33411255131
2.28707367628 2.3154930812
2.25615605691 2.40235582716
2.30934799927 2.31306334633
2.20429901966 2.237261593
2.20762669224 2.26583352522
2.35240058536 2.26402317606
2.17582710886 2.31014834093
2.36462726556 2.29720514012
2.35229457381 2.29258762326
2.33884852283 2.29880305611
2.1703740701 2.3390737462
2.33038564971 2.25814450796
2.37959332908 2.29013298283
2.24875239941 2.27559394779
2.20615569255 2.26073763551
2.28731047144 2.31924531119
2.36688206119 2.23582185372
2.3214825936 2.27715349152
2.35795952328 2.26847800126
2.18006444233 2.29968239999
2.33482371737 2.29256103409
2.22220763786 2.29403264347
2.29318436014 2.2766241131
2.22226939481 2.30406392794
2.1942588718 2.38337317119
2.37872682259 2.2443852508
2.23184104151 2.22762288539
2.23799820479 2.30775763641
2.34769907639 2.28323284985
2.19263596117 2.2574781867
2.24994284442 2.28895762722
2.2863138606 2.28498018742
2.34328180063 2.22649378466
2.37192229323 2.32402233016
2.33799766822 2.23785622082
2.23028333424 2.29583608182
2.18906882938 2.24337857095
2.30600193122 2.31033859279
2.34310469129 2.26448786995
2.34483692107 2.27874822972
2.36675003567 2.27672612985
2.33542619445 2.32698349212
2.21178026966 2.29705034487
2.33423394894 2.35049287493
2.24744184694 2.29309453315
2.34471070168 2.31332544664
2.2702721624 2.31316314675
2.23544528121 2.31388426959
2.32308566262 2.30887818619


==> Images/data/reconstruction_violins/vert_err_p90_mm_independent_body.dat <==
% x log10_error_mm
2.99595431248 0.543655684862
2.99531463886 0.549025468788
2.99458613602 0.554395252714
2.99375857764 0.559765036639
2.99282096916 0.565134820565
2.99176157061 0.570504604491
2.99056793686 0.575874388417
2.98922697698 0.581244172342
2.98772503454 0.586613956268
2.98604799024 0.591983740194
2.98418138828 0.597353524119
2.98211058733 0.602723308045
2.97982093693 0.608093091971
2.97729797958 0.613462875896
2.97452767838 0.618832659822
2.97149666962 0.624202443748
2.96819253885 0.629572227673
2.96460411853 0.634942011599
2.96072180407 0.640311795525
2.95653788445 0.64568157945
2.95204688223 0.651051363376
2.94724589664 0.656421147302
2.94213494232 0.661790931227
2.93671727501 0.667160715153
2.93099969435 0.672530499079
2.92499281314 0.677900283005
2.91871128185 0.68327006693
2.91217395663 0.688639850856
2.90540399956 0.694009634782
2.89842890049 0.699379418707
2.89128041094 0.704749202633
2.88399438268 0.710118986559
2.87661050568 0.715488770484
2.86917194356 0.72085855441
2.8617248675 0.726228338336
2.85431789368 0.731598122261
2.84700143303 0.736967906187
2.83982696574 0.742337690113
2.83284625677 0.747707474038
2.82611053148 0.753077257964
2.81966963327 0.75844704189
2.81357118658 0.763816825816
2.80785978963 0.769186609741
2.80257626092 0.774556393667
2.79775696224 0.779926177593
2.79343321897 0.785295961518
2.78963085473 0.790665745444
2.78636985403 0.79603552937
2.7836641613 0.801405313295
2.7815216202 0.806775097221
2.77994405138 0.812144881147
2.77892746206 0.817514665072
2.77846237582 0.822884448998
2.77853426676 0.828254232924
2.7791240789 0.833624016849
2.78020880901 0.838993800775
2.78176212998 0.844363584701
2.78375503116 0.849733368626
2.7861564534 0.855103152552
2.78893389819 0.860472936478
2.79205399303 0.865842720404
2.79548299907 0.871212504329
2.79918725073 0.876582288255
2.80313352141 0.881952072181
2.8072893138 0.887321856106
2.81162307706 0.892691640032
2.81610435681 0.898061423958
2.82070388653 0.903431207883
2.82539363104 0.908800991809
2.83014679387 0.914170775735
2.83493780037 0.91954055966
2.83974226804 0.924910343586
2.84453697391 0.930280127512
2.84929982734 0.935649911437
2.85400985377 0.941019695363
2.85864719317 0.946389479289
2.86319311379 0.951759263214
2.8676300404 0.95712904714
2.87194159357 0.962498831066
2.8761126357 0.967868614992
2.88012931839 0.973238398917
2.8839791254 0.978608182843
2.88765090567 0.983977966769
2.89113489133 0.989347750694
2.89442269684 0.99471753462
2.89750729616 1.00008731855
2.90038297656 1.00545710247
2.90304526863 1.0108268864
2.90549085343 1.01619667032
2.90771744892 1.02156645425
2.90972367828 1.02693623817
2.91150892385 1.0323060221
2.91307317061 1.03767580603
2.91441684355 1.04304558995
2.91554064342 1.04841537388
2.91644538532 1.0537851578
2.91713184501 1.05915494173
2.91760061723 1.06452472565
2.91785199099 1.06989450958
2.9178858462 1.07526429351
2.91770157625 1.08063407743
2.91729804088 1.08600386136
2.91667355334 1.09137364528
2.91582590502 1.09674342921
2.91475243043 1.10211321313
2.91345011349 1.10748299706
2.91191573529 1.11285278099
2.91014606116 1.11822256491
2.90813806322 1.12359234884
2.90588917209 1.12896213276
2.90339754953 1.13433191669
2.90066237149 1.13970170061
2.89768410951 1.14507148454
2.89446479693 1.15044126846
2.89100826587 1.15581105239
2.88732034103 1.16118083632
2.8834089772 1.16655062024
2.87928432912 1.17192040417
2.87495874508 1.17729018809
2.87044667868 1.18265997202
2.86576451705 1.18802975594
2.86093032814 1.19339953987
2.8559635337 1.1987693238
2.85088451881 1.20413910772
2.84571419236 1.20950889165
2.84047351597 1.21487867557
2.83518302095 1.2202484595
2.82986233383 1.22561824342
2.82452973114 1.23098802735
2.81920174287 1.23635781128
2.81389282197 1.2417275952
2.80861509367 1.24709737913
2.8033781951 1.25246716305
2.79818921048 1.25783694698
2.79305270322 1.2632067309
2.78797084086 1.26857651483
2.78294360488 1.27394629876
2.77796907343 1.27931608268
2.77304376201 1.28468586661
2.7681630049 1.29005565053
2.76332135941 1.29542543446
2.75851301481 1.30079521838
2.75373218884 1.30616500231
2.74897349692 1.31153478624
2.74423228169 1.31690457016
2.73950489397 1.32227435409
2.73478891968 1.32764413801
2.73008335082 1.33301392194
2.72538870215 1.33838370586
2.72070707775 1.34375348979
2.71604219407 1.34912327372
2.71139936745 1.35449305764
2.70678547432 1.35986284157
2.70220889225 1.36523262549
2.69767942872 1.37060240942
2.69320824262 1.37597219334
2.68880776153 1.38134197727
2.68449159504 1.38671176119
2.68027444266 1.39208154512
2.67617199233 1.39745132905
2.67220080461 1.40282111297
2.66837817675 1.4081908969
2.6647219812 1.41356068082
2.66125047417 1.41893046475
2.65798207166 1.42430024867
2.65493509316 1.4296700326
2.65212747586 1.43503981653
2.64957646555 1.44040960045
2.6472982934 1.44577938438
2.64530785014 1.4511491683
2.64361837103 1.45651895223
2.64224114605 1.46188873615
2.6411852692 1.46725852008
2.64045743988 1.47262830401
2.64006182653 1.47799808793
2.64 1.48336787186
2.64027093977 1.48873765578
2.64087111236 1.49410743971
2.64179461681 1.49947722363
2.64303338861 1.50484700756
2.64457745009 1.51021679149
2.64641519318 1.51558657541
2.64853367959 1.52095635934
2.65091894309 1.52632614326
2.65355628019 1.53169592719
2.65643051753 1.53706571111
2.65952624707 1.54243549504
2.66282802387 1.54780527897
2.66632052456 1.55317506289
2.66998866786 1.55854484682
2.67381770166 1.56391463074
2.67779326287 1.56928441467
2.68190141792 1.57465419859
2.68612869173 1.58002398252
2.69046209251 1.58539376645
2.69488913856 1.59076355037
2.69939789083 1.5961333343
2.70397699319 1.60150311822
2.70861571958 1.60687290215
2.71330402533 1.61224268607
2.7180325981 1.61761247
2.72279290265 1.62298225393
2.72757721338 1.62835203785
2.73237862895 1.63372182178
2.73719106403 1.6390916057
2.74200921526 1.64446138963
2.7468285002 1.64983117355
2.75164497048 1.65520095748
2.75645520266 1.6605707414
2.76125617208 1.66594052533
2.7660451171 1.67131030926
2.77081940181 1.67668009318
2.77557638593 1.68204987711
2.78031331053 1.68741966103
2.78502720717 1.69278944496
2.78971483683 1.69815922888
2.79437266278 1.70352901281
2.79899685979 1.70889879674
2.80358335932 1.71426858066
2.80812792806 1.71963836459
2.81262627522 1.72500814851
2.81707418176 1.73037793244
2.82146764371 1.73574771636
2.82580302051 1.74111750029
2.83007717924 1.74648728422
2.83428762556 1.75185706814
2.83843261339 1.75722685207
2.84251122618 1.76259663599
2.84652342455 1.76796641992
2.85047005696 1.77333620384
2.85435283206 1.77870598777
2.85817425362 1.7840757717
2.8619375207 1.78944555562
2.86564639778 1.79481533955
2.86930506092 1.80018512347
2.87291792705 1.8055549074
2.87648947432 1.81092469132
2.88002406172 1.81629447525
2.88352575567 1.82166425918
2.88699817121 1.8270340431
2.89044433382 1.83240382703
2.89386656722 1.83777361095
2.8972664106 1.84314339488
2.90064456735 1.8485131788
2.90400088558 1.85388296273
2.90733436929 1.85925274666
2.91064321742 1.86462253058
2.91392488708 1.86999231451
2.91717617601 1.87536209843
2.92039331921 1.88073188236
2.92357209397 1.88610166628
2.92670792819 1.89147145021
2.92979600711 1.89684123414
2.93283137442 1.90221101806
2.93580902476 1.90758080199
2.93872398579 1.91295058591
2.94157138917 1.91832036984
2.94434653068 1.92369015376
2.94704492105 1.92905993769
2.94966232934 1.93442972161
2.9521948213 1.93979950554
2.95463879525 1.94516928947
2.95699101767 1.95053907339
2.95924866023 1.95590885732
2.96140933924 1.96127864124
2.9634711577 1.96664842517
2.96543274902 1.97201820909
2.96729332099 1.97738799302
2.96905269733 1.98275777695
2.9707113542 1.98812756087
2.97227044831 1.9934973448
2.97373183364 1.99886712872
2.97509806396 2.00423691265
2.97637237877 2.00960669657
2.97755867149 2.0149764805
2.97866143912 2.02034626443
2.97968571394 2.02571604835
2.98063697882 2.03108583228
2.98152106832 2.0364556162
2.98234405897 2.04182540013
2.98311215232 2.04719518405
2.98383155502 2.05256496798
2.98450836011 2.05793475191
2.98514843385 2.06330453583
2.98575731194 2.06867431976
2.98634010844 2.07404410368
2.98690144042 2.07941388761
2.98744537014 2.08478367153
2.98797536613 2.09015345546
2.98849428351 2.09552323939
2.98900436311 2.10089302331
2.98950724835 2.10626280724
2.99000401791 2.11163259116
2.99049523197 2.11700237509
2.99098098927 2.12237215901
2.99146099199 2.12774194294
2.9919346155 2.13311172687
2.99240097995 2.13848151079
2.99285902103 2.14385129472
2.99330755732 2.14922107864
2.99374535243 2.15459086257
2.99417117017 2.15996064649
2.99458382186 2.16533043042
2.99498220503 2.17070021434
2.99536533362 2.17606999827
2.99573235972 2.1814397822
2.99608258764 2.18680956612
2.99641548111 2.19217935005
2.99673066452 2.19754913397
2.99702791952 2.2029189179
2.9973071777 2.20828870182
2.99756851075 2.21365848575
2.99781211867 2.21902826968
2.99803831701 2.2243980536
2.99824752369 2.22976783753
2.99844024576 2.23513762145
2.99861706656 2.24050740538
2.99877863344 2.2458771893
2.99892564604 2.25124697323
2.99905884534 2.25661675716
2.99917900333 2.26198654108
2.99928691338 2.26735632501
2.99938338113 2.27272610893
2.99946921611 2.27809589286
2.99954522387 2.28346567678
2.99961219872 2.28883546071
2.99967091712 2.29420524464
2.99972213173 2.29957502856
2.99976656616 2.30494481249
2.99980491047 2.31031459641
2.99983781745 2.31568438034
2.99986589972 2.32105416426
2.99988972762 2.32642394819
2.9999098279 2.33179373212
2.99992668316 2.33716351604
2.99994073206 2.34253329997
2.99995237006 2.34790308389
2.99996195087 2.35327286782
2.9999697883 2.35864265174
2.99997615848 2.36401243567
2.99998130245 2.3693822196
2.99998542888 2.37475200352
2.99998871695 2.38012178745
2.99999131926 2.38549157137
2.99999336469 2.3908613553
2.99999496116 2.39623113922
2.99999619832 2.40160092315
2.99999714992 2.40697070708
2.99999787616 2.412340491
2.99999842566 2.41771027493
2.99999883728 2.42308005885
2.99999914173 2.42844984278
2.99999936285 2.4338196267
2.99999951883 2.43918941063
2.99999962307 2.44455919455
2.99999968494 2.44992897848
2.99999971035 2.45529876241
2.99999970211 2.46066854633
2.99999966022 2.46603833026
2.99999958192 2.47140811418
2.99999946172 2.47677789811
2.99999929124 2.48214768203
2.99999905901 2.48751746596
2.9999987502 2.49288724989
2.99999834626 2.49825703381
2.99999782456 2.50362681774
2.99999715807 2.50899660166
2.99999631503 2.51436638559
2.99999525876 2.51973616951
2.99999394758 2.52510595344
2.99999233492 2.53047573737
2.99999036968 2.53584552129
2.99998799691 2.54121530522
2.99998515876 2.54658508914
2.99998179583 2.55195487307
2.99997784897 2.55732465699
2.99997326138 2.56269444092
2.99996798116 2.56806422485
2.99996196409 2.57343400877
2.99995517673 2.5788037927
2.99994759957 2.58417357662
2.99993923023 2.58954336055
2.99993008638 2.59491314447
2.99992020834 2.6002829284
2.99990966113 2.60565271233
2.99989853569 2.61102249625
2.99988694926 2.61639228018
2.9998750446 2.6217620641
2.99986298817 2.62713184803
2.99985096694 2.63250163195
2.99983918423 2.63787141588
2.99982785433 2.64324119981
2.99981719626 2.64861098373
2.99980742696 2.65398076766
2.99979875394 2.65935055158
2.99979136807 2.66472033551
2.99978543661 2.67009011943
2.99978109689 2.67545990336
2.99977845104 2.68082968729
2.999777562 2.68619947121
3.000222438 2.68619947121
3.00022154896 2.68082968729
3.00021890311 2.67545990336
3.00021456339 2.67009011943
3.00020863193 2.66472033551
3.00020124606 2.65935055158
3.00019257304 2.65398076766
3.00018280374 2.64861098373
3.00017214567 2.64324119981
3.00016081577 2.63787141588
3.00014903306 2.63250163195
3.00013701183 2.62713184803
3.0001249554 2.6217620641
3.00011305074 2.61639228018
3.00010146431 2.61102249625
3.00009033887 2.60565271233
3.00007979166 2.6002829284
3.00006991362 2.59491314447
3.00006076977 2.58954336055
3.00005240043 2.58417357662
3.00004482327 2.5788037927
3.00003803591 2.57343400877
3.00003201884 2.56806422485
3.00002673862 2.56269444092
3.00002215103 2.55732465699
3.00001820417 2.55195487307
3.00001484124 2.54658508914
3.00001200309 2.54121530522
3.00000963032 2.53584552129
3.00000766508 2.53047573737
3.00000605242 2.52510595344
3.00000474124 2.51973616951
3.00000368497 2.51436638559
3.00000284193 2.50899660166
3.00000217544 2.50362681774
3.00000165374 2.49825703381
3.0000012498 2.49288724989
3.00000094099 2.48751746596
3.00000070876 2.48214768203
3.00000053828 2.47677789811
3.00000041808 2.47140811418
3.00000033978 2.46603833026
3.00000029789 2.46066854633
3.00000028965 2.45529876241
3.00000031506 2.44992897848
3.00000037693 2.44455919455
3.00000048117 2.43918941063
3.00000063715 2.4338196267
3.00000085827 2.42844984278
3.00000116272 2.42308005885
3.00000157434 2.41771027493
3.00000212384 2.412340491
3.00000285008 2.40697070708
3.00000380168 2.40160092315
3.00000503884 2.39623113922
3.00000663531 2.3908613553
3.00000868074 2.38549157137
3.00001128305 2.38012178745
3.00001457112 2.37475200352
3.00001869755 2.3693822196
3.00002384152 2.36401243567
3.0000302117 2.35864265174
3.00003804913 2.35327286782
3.00004762994 2.34790308389
3.00005926794 2.34253329997
3.00007331684 2.33716351604
3.0000901721 2.33179373212
3.00011027238 2.32642394819
3.00013410028 2.32105416426
3.00016218255 2.31568438034
3.00019508953 2.31031459641
3.00023343384 2.30494481249
3.00027786827 2.29957502856
3.00032908288 2.29420524464
3.00038780128 2.28883546071
3.00045477613 2.28346567678
3.00053078389 2.27809589286
3.00061661887 2.27272610893
3.00071308662 2.26735632501
3.00082099667 2.26198654108
3.00094115466 2.25661675716
3.00107435396 2.25124697323
3.00122136656 2.2458771893
3.00138293344 2.24050740538
3.00155975424 2.23513762145
3.00175247631 2.22976783753
3.00196168299 2.2243980536
3.00218788133 2.21902826968
3.00243148925 2.21365848575
3.0026928223 2.20828870182
3.00297208048 2.2029189179
3.00326933548 2.19754913397
3.00358451889 2.19217935005
3.00391741236 2.18680956612
3.00426764028 2.1814397822
3.00463466638 2.17606999827
3.00501779497 2.17070021434
3.00541617814 2.16533043042
3.00582882983 2.15996064649
3.00625464757 2.15459086257
3.00669244268 2.14922107864
3.00714097897 2.14385129472
3.00759902005 2.13848151079
3.0080653845 2.13311172687
3.00853900801 2.12774194294
3.00901901073 2.12237215901
3.00950476803 2.11700237509
3.00999598209 2.11163259116
3.01049275165 2.10626280724
3.01099563689 2.10089302331
3.01150571649 2.09552323939
3.01202463387 2.09015345546
3.01255462986 2.08478367153
3.01309855958 2.07941388761
3.01365989156 2.07404410368
3.01424268806 2.06867431976
3.01485156615 2.06330453583
3.01549163989 2.05793475191
3.01616844498 2.05256496798
3.01688784768 2.04719518405
3.01765594103 2.04182540013
3.01847893168 2.0364556162
3.01936302118 2.03108583228
3.02031428606 2.02571604835
3.02133856088 2.02034626443
3.02244132851 2.0149764805
3.02362762123 2.00960669657
3.02490193604 2.00423691265
3.02626816636 1.99886712872
3.02772955169 1.9934973448
3.0292886458 1.98812756087
3.03094730267 1.98275777695
3.03270667901 1.97738799302
3.03456725098 1.97201820909
3.0365288423 1.96664842517
3.03859066076 1.96127864124
3.04075133977 1.95590885732
3.04300898233 1.95053907339
3.04536120475 1.94516928947
3.0478051787 1.93979950554
3.05033767066 1.93442972161
3.05295507895 1.92905993769
3.05565346932 1.92369015376
3.05842861083 1.91832036984
3.06127601421 1.91295058591
3.06419097524 1.90758080199
3.06716862558 1.90221101806
3.07020399289 1.89684123414
3.07329207181 1.89147145021
3.07642790603 1.88610166628
3.07960668079 1.88073188236
3.08282382399 1.87536209843
3.08607511292 1.86999231451
3.08935678258 1.86462253058
3.09266563071 1.85925274666
3.09599911442 1.85388296273
3.09935543265 1.8485131788
3.1027335894 1.84314339488
3.10613343278 1.83777361095
3.10955566618 1.83240382703
3.11300182879 1.8270340431
3.11647424433 1.82166425918
3.11997593828 1.81629447525
3.12351052568 1.81092469132
3.12708207295 1.8055549074
3.13069493908 1.80018512347
3.13435360222 1.79481533955
3.1380624793 1.78944555562
3.14182574638 1.7840757717
3.14564716794 1.77870598777
3.14952994304 1.77333620384
3.15347657545 1.76796641992
3.15748877382 1.76259663599
3.16156738661 1.75722685207
3.16571237444 1.75185706814
3.16992282076 1.74648728422
3.17419697949 1.74111750029
3.17853235629 1.73574771636
3.18292581824 1.73037793244
3.18737372478 1.72500814851
3.19187207194 1.71963836459
3.19641664068 1.71426858066
3.20100314021 1.70889879674
3.20562733722 1.70352901281
3.21028516317 1.69815922888
3.21497279283 1.69278944496
3.21968668947 1.68741966103
3.22442361407 1.68204987711
3.22918059819 1.67668009318
3.2339548829 1.67131030926
3.23874382792 1.66594052533
3.24354479734 1.6605707414
3.24835502952 1.65520095748
3.2531714998 1.64983117355
3.25799078474 1.64446138963
3.26280893597 1.6390916057
3.26762137105 1.63372182178
3.27242278662 1.62835203785
3.27720709735 1.62298225393
3.2819674019 1.61761247
3.28669597467 1.61224268607
3.29138428042 1.60687290215
3.29602300681 1.60150311822
3.30060210917 1.5961333343
3.30511086144 1.59076355037
3.30953790749 1.58539376645
3.31387130827 1.58002398252
3.31809858208 1.57465419859
3.32220673713 1.56928441467
3.32618229834 1.56391463074
3.33001133214 1.55854484682
3.33367947544 1.55317506289
3.33717197613 1.54780527897
3.34047375293 1.54243549504
3.34356948247 1.53706571111
3.34644371981 1.53169592719
3.34908105691 1.52632614326
3.35146632041 1.52095635934
3.35358480682 1.51558657541
3.35542254991 1.51021679149
3.35696661139 1.50484700756
3.35820538319 1.49947722363
3.35912888764 1.49410743971
3.35972906023 1.48873765578
3.36 1.48336787186
3.35993817347 1.47799808793
3.35954256012 1.47262830401
3.3588147308 1.46725852008
3.35775885395 1.46188873615
3.35638162897 1.45651895223
3.35469214986 1.4511491683
3.3527017066 1.44577938438
3.35042353445 1.44040960045
3.34787252414 1.43503981653
3.34506490684 1.4296700326
3.34201792834 1.42430024867
3.33874952583 1.41893046475
3.3352780188 1.41356068082
3.33162182325 1.4081908969
3.32779919539 1.40282111297
3.32382800767 1.39745132905
3.31972555734 1.39208154512
3.31550840496 1.38671176119
3.31119223847 1.38134197727
3.30679175738 1.37597219334
3.30232057128 1.37060240942
3.29779110775 1.36523262549
3.29321452568 1.35986284157
3.28860063255 1.35449305764
3.28395780593 1.34912327372
3.27929292225 1.34375348979
3.27461129785 1.33838370586
3.26991664918 1.33301392194
3.26521108032 1.32764413801
3.26049510603 1.32227435409
3.25576771831 1.31690457016
3.25102650308 1.31153478624
3.24626781116 1.30616500231
3.24148698519 1.30079521838
3.23667864059 1.29542543446
3.2318369951 1.29005565053
3.22695623799 1.28468586661
3.22203092657 1.27931608268
3.21705639512 1.27394629876
3.21202915914 1.26857651483
3.20694729678 1.2632067309
3.20181078952 1.25783694698
3.1966218049 1.25246716305
3.19138490633 1.24709737913
3.18610717803 1.2417275952
3.18079825713 1.23635781128
3.17547026886 1.23098802735
3.17013766617 1.22561824342
3.16481697905 1.2202484595
3.15952648403 1.21487867557
3.15428580764 1.20950889165
3.14911548119 1.20413910772
3.1440364663 1.1987693238
3.13906967186 1.19339953987
3.13423548295 1.18802975594
3.12955332132 1.18265997202
3.12504125492 1.17729018809
3.12071567088 1.17192040417
3.1165910228 1.16655062024
3.11267965897 1.16118083632
3.10899173413 1.15581105239
3.10553520307 1.15044126846
3.10231589049 1.14507148454
3.09933762851 1.13970170061
3.09660245047 1.13433191669
3.09411082791 1.12896213276
3.09186193678 1.12359234884
3.08985393884 1.11822256491
3.08808426471 1.11285278099
3.08654988651 1.10748299706
3.08524756957 1.10211321313
3.08417409498 1.09674342921
3.08332644666 1.09137364528
3.08270195912 1.08600386136
3.08229842375 1.08063407743
3.0821141538 1.07526429351
3.08214800901 1.06989450958
3.08239938277 1.06452472565
3.08286815499 1.05915494173
3.08355461468 1.0537851578
3.08445935658 1.04841537388
3.08558315645 1.04304558995
3.08692682939 1.03767580603
3.08849107615 1.0323060221
3.09027632172 1.02693623817
3.09228255108 1.02156645425
3.09450914657 1.01619667032
3.09695473137 1.0108268864
3.09961702344 1.00545710247
3.10249270384 1.00008731855
3.10557730316 0.99471753462
3.10886510867 0.989347750694
3.11234909433 0.983977966769
3.1160208746 0.978608182843
3.11987068161 0.973238398917
3.1238873643 0.967868614992
3.12805840643 0.962498831066
3.1323699596 0.95712904714
3.13680688621 0.951759263214
3.14135280683 0.946389479289
3.14599014623 0.941019695363
3.15070017266 0.935649911437
3.15546302609 0.930280127512
3.16025773196 0.924910343586
3.16506219963 0.91954055966
3.16985320613 0.914170775735
3.17460636896 0.908800991809
3.17929611347 0.903431207883
3.18389564319 0.898061423958
3.18837692294 0.892691640032
3.1927106862 0.887321856106
3.19686647859 0.881952072181
3.20081274927 0.876582288255
3.20451700093 0.871212504329
3.20794600697 0.865842720404
3.21106610181 0.860472936478
3.2138435466 0.855103152552
3.21624496884 0.849733368626
3.21823787002 0.844363584701
3.21979119099 0.838993800775
3.2208759211 0.833624016849
3.22146573324 0.828254232924
3.22153762418 0.822884448998
3.22107253794 0.817514665072
3.22005594862 0.812144881147
3.2184783798 0.806775097221
3.2163358387 0.801405313295
3.21363014597 0.79603552937
3.21036914527 0.790665745444
3.20656678103 0.785295961518
3.20224303776 0.779926177593
3.19742373908 0.774556393667
3.19214021037 0.769186609741
3.18642881342 0.763816825816
3.18033036673 0.75844704189
3.17388946852 0.753077257964
3.16715374323 0.747707474038
3.16017303426 0.742337690113
3.15299856697 0.736967906187
3.14568210632 0.731598122261
3.1382751325 0.726228338336
3.13082805644 0.72085855441
3.12338949432 0.715488770484
3.11600561732 0.710118986559
3.10871958906 0.704749202633
3.10157109951 0.699379418707
3.09459600044 0.694009634782
3.08782604337 0.688639850856
3.08128871815 0.68327006693
3.07500718686 0.677900283005
3.06900030565 0.672530499079
3.06328272499 0.667160715153
3.05786505768 0.661790931227
3.05275410336 0.656421147302
3.04795311777 0.651051363376
3.04346211555 0.64568157945
3.03927819593 0.640311795525
3.03539588147 0.634942011599
3.03180746115 0.629572227673
3.02850333038 0.624202443748
3.02547232162 0.618832659822
3.02270202042 0.613462875896
3.02017906307 0.608093091971
3.01788941267 0.602723308045
3.01581861172 0.597353524119
3.01395200976 0.591983740194
3.01227496546 0.586613956268
3.01077302302 0.581244172342
3.00943206314 0.575874388417
3.00823842939 0.570504604491
3.00717903084 0.565134820565
3.00624142236 0.559765036639
3.00541386398 0.554395252714
3.00468536114 0.549025468788
3.00404568752 0.543655684862


==> Images/data/reconstruction_violins/vert_err_p90_mm_independent_tail.dat <==
% x log10_error_mm
3.16844909568 1.87714370722
3.28139152276 1.83040639812
3.34367493241 1.83495931435
3.29634361463 1.83924867624
3.30257126467 1.8451723959
3.19530200096 1.85364457216
3.35540234883 1.86391718658
3.27626657808 1.84596405713
3.30061048265 1.87293131756
3.30610670912 1.83427326857
3.24720909057 1.85485021118
3.29332548055 1.86192385057
3.34963652495 1.85157058311
3.22392944534 1.84540394877
3.36294179992 1.83480477223
3.34162824507 1.84742740045
3.2208979253 1.85354185037
3.30534568957 1.85334933824
3.33894724852 1.8271916146
3.20144625481 1.88390460989
3.19259369203 1.91705853501
3.18872424386 1.83824197752
3.31089365887 1.86592627595
3.2380220319 1.82829601694
3.31154193288 1.84698687427
3.29071029428 1.94412776704
3.3405133772 1.90477509994
3.25625266349 1.90995992159
3.21640412215 2.08164911281
3.22251347869 1.9665963087
3.18001766989 1.90439701987
3.2445072236 2.03111610823
3.32830171844 1.92155459389
3.22346513496 2.00714604687
3.27134378291 1.93116939236
3.24479257129 1.95188704038
3.27619594149 1.93174559144
3.32410680256 2.09548186993
3.34967910021 2.11538986672
3.31929843156 1.97527778681
3.30748360988 2.13428339596
3.25890780605 1.97426332374
3.30959680104 1.86186829365
3.2297355707 2.03693245906
3.28180071104 1.93980506342
3.2682939327 1.86971185302
3.25976230318 1.83565956466
3.24374667994 1.88274215192
3.1969846236 1.88905973525
3.2830185281 2.04687680909
3.24005260722 1.96292505371
3.20631915954 1.88426180725
3.37153436595 2.03917909138
3.17114182786 1.88662470372
3.31038356131 1.86575574223
3.26650745973 1.85639955421
3.27324008471 1.82726476006
3.23842867397 1.86076474608
3.20516363839 1.85794320579
3.30849008672 1.94178851767
3.36811152288 1.8452965622
3.2117372633 2.01696505869
3.18280620802 1.9516237411
3.32301809645 1.92342315064
3.20142100228 2.17753914184
3.18522592832 2.03056780342
3.37413700255 2.07855248689
3.30565165817 1.84611099606
3.17308141431 1.92813016729
3.19776484953 1.93297810005
3.175931046 1.92019554612
3.33431231934 1.91372951402
3.22783505385 1.9436703926
3.25884201106 1.94351653175
3.25560961919 1.9403821269
3.18072783458 2.08357302669
3.36335535538 2.15864997278
3.16684127141 2.22388573758
3.20025845951 2.0572507608
3.17193780991 1.94943795528
3.19153151162 1.87495968464
3.21098815897 1.83880111576
3.33056042861 1.95286892164
3.28723460219 1.82714524495
3.27379156709 1.96616043068
3.35027990599 1.946066562
3.27352513474 1.87376919213
3.27379691437 1.83460828042
3.359190564 1.91456841016
3.22042829317 1.87079020493
3.31528704678 1.89585955209
3.32610878367 1.85726355375
3.37820629418 1.90073665559
3.23806751903 1.92877967017
3.36608182053 2.03988739051
3.26241134776 2.10845299352
3.37147876798 2.08006243482
3.17136198367 2.01398414118
3.23209526136 1.86467366995
3.34899791169 1.85203057157
3.3681336981 1.85824438121
3.27237109756 1.87416492477
3.18842618163 1.91417207753
3.18610188784 1.88385019318
3.24705649066 2.03141530676
3.21884095638 1.84279604494
3.20938870247 2.06748435479
3.26486851576 1.86490907745
3.21640163306 1.93174279978
3.3571714349 1.89826991898
3.25960828928 1.8678839408
3.22089275731 1.9604438993
3.28808942072 1.90422933756
3.36941947122 2.04643542369
3.16862518668 1.8299100705
3.23865322666 1.84716748187
3.17947947124 1.86771534246
3.37342054215 1.8409415227
3.37753979846 1.84728900693
3.18648930162 1.8742890401
3.22819357853 1.8731832801
3.31216129606 2.00012741482
3.34157557761 2.01752844273
3.18450145356 1.85320956723
3.17584876782 1.83815031303
3.27695737889 1.84966949206
3.33596209346 1.88149992703
3.22817578444 1.98800008817
3.32655899522 1.97235584971
3.29155925382 1.93554964611
3.19300369856 1.91839759314
3.25925367144 1.9749058686
3.32612673032 2.11255623858
3.37499768479 1.87348400572
3.26981486372 1.87248548695
3.16186867565 1.91763929117
3.26445399491 1.90842336883
3.25728591556 1.89629002699
3.1913717606 1.83682816567
3.3145467965 1.90002064599
3.222122841 1.88240407489
3.36210062932 1.87833889742
3.2725736683 1.95904587085
3.22808965728 1.93570608605
3.19059390682 2.02223085621
3.30006978568 1.84553183188
3.28871901272 1.87789226605
3.34248305013 1.83247684947
3.32700671747 1.82997780945
3.24131152406 1.85370954403
3.25096389714 1.82838673504
3.33907752771 1.93553684713
3.18480730146 1.86756389407
3.275476297 1.87944443924
3.35990588841 1.85960762124
3.16782206334 1.84521612314
3.36139511849 1.83935776039
3.36390826089 1.84115212792
3.34049658647 1.91319509831
3.23311443009 2.07534137032
3.21178579441 1.88479357548
3.33332467495 1.89785175745
3.28228035135 1.86037808548
3.37318956412 1.84744491428
3.36469924608 1.92986927609
3.21089577063 1.9926014264
3.35269716609 1.87068191001
3.2653755936 1.86955112185
3.22719292988 1.94300974126
3.35294548877 2.06183196261
3.3243618007 2.03223153474
3.31858745003 2.07681769821
3.1667307104 2.08080052134
3.33818916395 2.11880484085
3.27949571353 2.17089639512
3.2085124755 2.14562401125
3.37597194271 1.8454010634
3.32959670247 1.85843432301
3.23225112857 1.87954956566
3.25524897284 1.96394104525
3.30881095037 1.83921609919
3.33855343285 1.96255363311
3.20141891737 1.84601667935
3.27044544458 1.97526915829
3.3446725929 1.96680587558
3.16904247885 1.85650529097
3.2259438835 1.88458396313
3.19347587387 1.94271597616
3.30439130916 1.8909455417
3.24891826151 1.91776820265
3.23007794225 1.89041980772
3.32200784509 1.82802478278
3.1703055892 1.89427503201
3.28818881633 1.93060615082
3.16434523783 1.95385573666
3.26768424805 1.84037159315
3.24279234614 1.85188930362
3.36905239891 1.83280701673
3.30907939531 1.85318280633
3.25075233978 1.90354016943
3.35740537575 1.8850542075
3.36142215694 1.90182453713
3.18724647934 1.87335314026
3.18708917125 1.84882534128
3.22718225725 2.17951847177
3.29607370312 2.08664916825
3.22913113908 1.86641372593
3.24097256803 1.83120816109
3.17820253567 1.92346622871
3.20717465547 1.85706545523
3.19476536422 2.05171158285
3.19163170978 2.02613040096
3.18215955129 1.97504623067
3.27351029423 1.89418884146
3.190406037 1.97856387333
3.31437220021 1.93961597801
3.32694319174 1.96054267934
3.24811588762 1.89672789304
3.2658913009 2.00561953264
3.20082156626 2.00021756986
3.24742420751 1.94814297378
3.25281544143 1.95298173493
3.25725970872 1.89931544474
3.235129262 1.95353260339
3.31141043151 1.86090452605
3.2144187219 1.90000625536
3.35051500863 1.85506690173
3.288581131 1.88333473628
3.17247153449 1.82763025338
3.17807259795 2.10418915704
3.19644859004 1.87235063044
3.35049875336 1.86822067198
3.24779853982 1.83826962697
3.33332600907 1.85455977904
3.28859998907 1.89943470766
3.24249649453 1.86128734388
3.35856775807 1.92360883009
3.19104913977 1.87433687965
3.21074079845 2.08621271235
3.23700097502 1.8269348915
3.34621527971 1.92428693838
3.34756967343 1.90993321804
3.29299985805 2.05758118891
3.3783434009 1.83020344805
3.22077326848 1.92019327649
3.26206138052 1.86774387356
3.29326638461 1.93082838009
3.19399064088 1.95262136827
3.23512750723 2.06943621528
3.29722159209 2.09566748676
3.17261867693 2.08542245727
3.23007215002 2.12867237101
3.27089839531 2.09892829489
3.32447769148 1.83901823348
3.18186361322 1.88946588804
3.30249694508 1.83660797101
3.20315251779 1.83088367187
3.16942502367 1.87030000737
3.26353808867 2.68619947121
3.36495850355 1.85702967462
3.36124595535 1.92034173301
3.31215389035 2.04068361049
3.3063032657 1.97763033167
3.32631222349 1.86414095377
3.31543134971 1.8997545298
3.26523757346 1.94196367008
3.31808807756 1.92896791275
3.18488320702 1.83189603673
3.32066079135 1.8520660677
3.23946155407 1.87205201032
3.27112073323 1.99767316913
3.17204005698 1.95522544043
3.21473615752 1.93971645059
3.24691469536 2.09509495981
3.23808264584 1.85001572625
3.25724799081 1.94617024177
3.33507460326 2.00142897077
3.31017352219 1.85580223235
3.16467242801 1.84433135201
3.22765254499 1.82840724729
3.2904361289 1.86371697631
3.32691059015 1.89861403446
3.18445599319 1.97206368845
3.23254590161 2.18279327777
3.28959742854 2.01081184756
3.3717144552 2.01622832858
3.34477946433 1.88644962841
3.20647617128 1.86945522742
3.2067413205 1.88760157426
3.35888581387 1.91508865028
3.32676753575 1.9046775158
3.23593548705 1.90480975457
3.24398157234 2.08208973802
3.27576457558 1.93324421371
3.20801274816 1.95284764816
3.301029963 1.8309740956
3.21110548481 2.04954642839
3.17204729784 1.8793781318
3.35677610709 1.89658438318
3.37764599391 1.89830120205
3.33138802187 2.12634571204
3.28430309148 1.95633949891
3.37702739198 1.87082495889
3.36310296662 1.97645425299
3.32866978954 1.93912790426
3.3460897878 1.86580800604
3.29837972405 2.11649830681
3.32258273329 1.82785159846
3.23800868509 1.84490316815
3.16433838005 1.8368726929
3.22868485866 2.01806675105
3.20109159756 1.92463241443
3.18696750869 1.9682742965
3.29864074795 1.85177530528
3.23231562327 1.99506615483
3.3283939486 1.92651578471
3.1860147564 1.93447240557
3.29311439873 1.87308024034
3.33043679081 1.84153662027
3.30252842147 1.83300505507
3.29221398992 1.96669609633
3.20211741453 1.89138018926
3.28034498103 1.83500752179
3.3220813324 1.86343699869
3.23307217071 1.83130125359
3.31447470253 1.93380373777
3.33176198224 1.93057403904
3.21154304864 1.85866717186
3.25576103012 1.87967433744
3.21313949694 1.8417740305
3.30795665975 1.82938171673
3.22680143314 1.9577407014
3.32038093963 2.02097658957
3.22267548996 2.14967828152
3.34572612369 1.86542969613
3.32353032451 2.03360856115
3.29441203146 1.86631150147
3.37752169431 1.85638461157
3.29863653002 1.83911705763
3.2930722225 1.90380641636
3.34282649498 1.88248416727
3.25072926808 2.10689640329
3.19500849402 1.86752865339
3.36039536466 1.8328924647
3.27874355388 1.83831165075
3.35622024884 1.87306421861
3.26659144263 1.85802251658
3.22142760947 1.90384668869
3.16324698281 1.90629523802
3.17389934356 1.83732229229
3.3046048956 1.85911100095
3.24590882426 1.94689912717
3.37929188155 1.92268957516
3.34818708956 2.01306598233
3.32991194416 1.83678291014
3.34575209281 1.83655134803
3.20271992464 1.91004564726
3.31710468878 1.88375692865
3.31638913211 1.86133736675
3.17507309225 1.86674966214
3.33315314519 1.87428859752
3.25433716008 1.84080405822
3.27302133713 1.83841707698
3.23046986104 1.83097277533
3.31336629311 1.84873992058
3.20367254509 1.91770577407
3.37804806875 1.85286387165
3.26686001884 1.86332426718
3.34862963395 1.86368400712
3.18636031148 1.90736823517
3.29268542754 1.88536801073
3.30130428995 1.89529765575
3.30641696048 1.85805495356
3.2890022306 1.89906185522
3.23358110194 1.90820296072
3.17304772975 1.89239364062
3.17164520013 1.87915472892


==> Images/data/reconstruction_violins/vert_err_p90_mm_rigid_body.dat <==
% x log10_error_mm
-0.00638078573922 1.40954595941
-0.00692752059766 1.41349329989
-0.00749943515634 1.41744064038
-0.00809538676754 1.42138798086
-0.00871399640146 1.42533532134
-0.00935365868891 1.42928266183
-0.0100125569079 1.43323000231
-0.0106886828832 1.43717734279
-0.0113798616293 1.44112468328
-0.0120837804279 1.44507202376
-0.0127980218842 1.44901936424
-0.0135201003728 1.45296670473
-0.0142475011515 1.45691404521
-0.0149777213103 1.46086138569
-0.0157083116254 1.46480872617
-0.0164369183203 1.46875606666
-0.0171613236898 1.47270340714
-0.0178794845315 1.47665074762
-0.018589567347 1.48059808811
-0.0192899793295 1.48454542859
-0.0199793942361 1.48849276907
-0.0206567723624 1.49244010956
-0.0213213739775 1.49638745004
-0.0219727657468 1.50033479052
-0.0226108198581 1.50428213101
-0.023235705764 1.50822947149
-0.0238478746615 1.51217681197
-0.024448037038 1.51612415246
-0.0250371338086 1.52007149294
-0.0256163017592 1.52401883342
-0.026186834173 1.52796617391
-0.0267501376584 1.53191351439
-0.0273076863045 1.53586085487
-0.0278609743672 1.53980819536
-0.0284114687247 1.54375553584
-0.028960562346 1.54770287632
-0.0295095299757 1.55165021681
-0.0300594871703 1.55559755729
-0.0306113537177 1.55954489777
-0.0311658223372 1.56349223826
-0.031723333405 1.56743957874
-0.0322840562754 1.57138691922
-0.0328478775853 1.57533425971
-0.0334143967368 1.57928160019
-0.0339829285669 1.58322894067
-0.0345525130282 1.58717628115
-0.0351219315341 1.59112362164
-0.0356897294678 1.59507096212
-0.0362542442193 1.5990183026
-0.0368136380023 1.60296564309
-0.0373659346138 1.60691298357
-0.0379090592394 1.61086032405
-0.0384408803653 1.61480766454
-0.0389592528458 1.61875500502
-0.0394620611836 1.6227023455
-0.0399472621046 1.62664968599
-0.0404129255574 1.63059702647
-0.0408572733247 1.63454436695
-0.0412787145057 1.63849170744
-0.0416758772078 1.64243904792
-0.0420476358741 1.6463863884
-0.0423931337633 1.65033372889
-0.0427118001916 1.65428106937
-0.0430033622435 1.65822840985
-0.0432678507537 1.66217575034
-0.0435056004564 1.66612309082
-0.0437172442997 1.6700704313
-0.0439037020108 1.67401777179
-0.0440661631014 1.67796511227
-0.0442060645921 1.68191245275
-0.044325063834 1.68585979324
-0.0444250068975 1.68980713372
-0.0445078930923 1.6937544742
-0.0445758362744 1.69770181468
-0.0446310236792 1.70164915517
-0.0446756731026 1.70559649565
-0.0447119893215 1.70954383613
-0.0447421207047 1.71349117662
-0.0447681170134 1.7174385171
-0.0447918894137 1.72138585758
-0.0448151737354 1.72533319807
-0.0448394979937 1.72928053855
-0.0448661551472 1.73322787903
-0.0448961820013 1.73717521952
-0.0449303450631 1.74112256
-0.0449691340327 1.74506990048
-0.0450127634597 1.74901724097
-0.0450611829144 1.75296458145
-0.0451140958223 1.75691192193
-0.0451709868883 1.76085926242
-0.0452311578043 1.7648066029
-0.0452937706911 1.76875394338
-0.0453578984853 1.77270128387
-0.0454225812457 1.77664862435
-0.0454868871338 1.78059596483
-0.0455499766256 1.78454330532
-0.0456111683414 1.7884906458
-0.0456700047499 1.79243798628
-0.0457263159118 1.79638532677
-0.0457802793855 1.80033266725
-0.045832474425 1.80428000773
-0.0458839286594 1.80822734822
-0.0459361555576 1.8121746887
-0.0459911811452 1.81612202918
-0.0460515586535 1.82006936966
-0.0461203700373 1.82401671015
-0.046201213592 1.82796405063
-0.0462981772256 1.83191139111
-0.0464157972856 1.8358587316
-0.0465590032022 1.83980607208
-0.0467330485679 1.84375341256
-0.0469434296294 1.84770075305
-0.0471957925054 1.85164809353
-0.0474958307541 1.85559543401
-0.0478491751946 1.8595427745
-0.0482612781186 1.86349011498
-0.0487372942184 1.86743745546
-0.0492819606919 1.87138479595
-0.0498994790629 1.87533213643
-0.0505934012756 1.87927947691
-0.0513665225838 1.8832268174
-0.0522207836606 1.88717415788
-0.053157184201 1.89112149836
-0.054175710089 1.89506883885
-0.0552752759533 1.89901617933
-0.0564536846411 1.90296351981
-0.0577076048212 1.9069108603
-0.0590325675703 1.91085820078
-0.0604229824276 1.91480554126
-0.0618721730188 1.91875288175
-0.0633724319605 1.92270022223
-0.064915094374 1.92664756271
-0.0664906289592 1.9305949032
-0.0680887452293 1.93454224368
-0.0696985151722 1.93848958416
-0.0713085073111 1.94243692464
-0.0729069308721 1.94638426513
-0.0744817875551 1.95033160561
-0.0760210282348 1.95427894609
-0.0775127118007 1.95822628658
-0.078945163289 1.96217362706
-0.0803071284532 1.96612096754
-0.0815879219781 1.97006830803
-0.0827775666551 1.97401564851
-0.0838669210091 1.97796298899
-0.0848477930947 1.98191032948
-0.085713038455 1.98585766996
-0.0864566405623 1.98980501044
-0.087073772419 1.99375235093
-0.087560838397 1.99769969141
-0.0879154958042 2.00164703189
-0.0881366561032 2.00559437238
-0.0882244661355 2.00954171286
-0.088180270131 2.01348905334
-0.0880065536862 2.01743639383
-0.0877068712677 2.02138373431
-0.0872857591307 2.02533107479
-0.0867486358238 2.02927841528
-0.0861016926736 2.03322575576
-0.0853517767995 2.03717309624
-0.0845062692979 2.04112043673
-0.0835729612473 2.04506777721
-0.0825599301309 2.04901511769
-0.0814754191433 2.05296245818
-0.0803277216588 2.05690979866
-0.0791250728882 2.06085713914
-0.0778755504529 2.06480447962
-0.0765869852751 2.06875182011
-0.0752668838218 2.07269916059
-0.0739223623742 2.07664650107
-0.0725600936276 2.08059384156
-0.0711862655784 2.08454118204
-0.069806552331 2.08848852252
-0.0684260961782 2.09243586301
-0.06704950007 2.09638320349
-0.0656808294059 2.10033054397
-0.0643236219612 2.10427788446
-0.062980904692 2.10822522494
-0.0616552161531 2.11217256542
-0.0603486333056 2.11611990591
-0.0590628015784 2.12006724639
-0.0577989671702 2.12401458687
-0.0565580107272 2.12796192736
-0.0553404816984 2.13190926784
-0.0541466328349 2.13585660832
-0.0529764544653 2.13980394881
-0.0518297083228 2.14375128929
-0.0507059608194 2.14769862977
-0.0496046157598 2.15164597026
-0.0485249465366 2.15559331074
-0.0474661278806 2.15954065122
-0.046427267219 2.16348799171
-0.0454074356612 2.16743533219
-0.0444056985583 2.17138267267
-0.0434211455017 2.17533001316
-0.0424529195298 2.17927735364
-0.0415002452184 2.18322469412
-0.0405624552393 2.1871720346
-0.0396390149037 2.19111937509
-0.0387295441562 2.19506671557
-0.0378338364654 2.19901405605
-0.0369518740693 2.20296139654
-0.0360838390814 2.20690873702
-0.0352301200398 2.2108560775
-0.0343913135968 2.21480341799
-0.0335682211786 2.21875075847
-0.0327618406048 2.22269809895
-0.0319733528255 2.22664543944
-0.0312041041084 2.23059277992
-0.0304555841774 2.2345401204
-0.029729400962 2.23848746089
-0.0290272527541 2.24243480137
-0.0283508986769 2.24638214185
-0.0277021284512 2.25032948234
-0.0270827324833 2.25427682282
-0.0264944733043 2.2582241633
-0.0259390593566 2.26217150379
-0.0254181220532 2.26611884427
-0.0249331969346 2.27006618475
-0.0244857096152 2.27401352524
-0.0240769670635 2.27796086572
-0.0237081545875 2.2819082062
-0.0233803387245 2.28585554669
-0.0230944760548 2.28980288717
-0.0228514277817 2.29375022765
-0.0226519797614 2.29769756814
-0.0224968675103 2.30164490862
-0.0223868055881 2.3055922491
-0.0223225206437 2.30953958958
-0.022304787319 2.31348693007
-0.0223344661375 2.31743427055
-0.0224125424567 2.32138161103
-0.0225401655354 2.32532895152
-0.0227186867544 2.329276292
-0.0229496960324 2.33322363248
-0.0232350554982 2.33717097297
-0.0235769295022 2.34111831345
-0.0239778100926 2.34506565393
-0.0244405371247 2.34901299442
-0.0249683122264 2.3529603349
-0.0255647059101 2.35690767538
-0.0262336571958 2.36085501587
-0.0269794652033 2.36480235635
-0.0278067722759 2.36874969683
-0.028720538328 2.37269703732
-0.029726006255 2.3766443778
-0.0308286584159 2.38059171828
-0.0320341643979 2.38453905877
-0.0333483204885 2.38848639925
-0.034776981525 2.39243373973
-0.0363259860502 2.39638108022
-0.0380010759721 2.4003284207
-0.0398078121996 2.40427576118
-0.0417514879932 2.40822310167
-0.0438370420164 2.41217044215
-0.0460689732865 2.41611778263
-0.0484512603967 2.42006512312
-0.0509872874826 2.4240124636
-0.0536797794459 2.42795980408
-0.0565307488919 2.43190714456
-0.0595414570886 2.43585448505
-0.062712391004 2.43980182553
-0.0660432581202 2.44374916601
-0.0695330002604 2.4476965065
-0.0731798271066 2.45164384698
-0.0769812694398 2.45559118746
-0.0809342514247 2.45953852795
-0.0850351805002 2.46348586843
-0.0892800526642 2.46743320891
-0.093664570175 2.4713805494
-0.0981842679754 2.47532788988
-0.102834644507 2.47927523036
-0.107611292061 2.48322257085
-0.112510021424 2.48716991133
-0.117526975399 2.49111725181
-0.122658725745 2.4950645923
-0.12790234832 2.49901193278
-0.133255471614 2.50295927326
-0.138716294553 2.50690661375
-0.144283570267 2.51085395423
-0.149956553615 2.51480129471
-0.155734911459 2.5187486352
-0.161618595997 2.52269597568
-0.1676076829 2.52664331616
-0.173702177417 2.53059065665
-0.179901793004 2.53453799713
-0.186205708353 2.53848533761
-0.192612309846 2.54243267809
-0.199118927415 2.54638001858
-0.205721572512 2.55032735906
-0.21241468731 2.55427469954
-0.219190914387 2.55822204003
-0.226040895909 2.56216938051
-0.232953110814 2.56611672099
-0.239913757616 2.57006406148
-0.246906689293 2.57401140196
-0.253913405307 2.57795874244
-0.260913104154 2.58190608293
-0.267882798048 2.58585342341
-0.274797489442 2.58980076389
-0.28163040717 2.59374810438
-0.288353298057 2.59769544486
-0.294936768108 2.60164278534
-0.301350665704 2.60559012583
-0.307564497843 2.60953746631
-0.313547869339 2.61348480679
-0.319270934028 2.61743214728
-0.32470484658 2.62137948776
-0.329822203326 2.62532682824
-0.33459746078 2.62927416873
-0.339007321058 2.63322150921
-0.343031074314 2.63716884969
-0.346650889509 2.64111619018
-0.349852046273 2.64506353066
-0.352623102301 2.64901087114
-0.354955992553 2.65295821163
-0.356846058461 2.65690555211
-0.358292007327 2.66085289259
-0.359295804074 2.66480023307
-0.359862499379 2.66874757356
-0.36 2.67269491404
-0.359718788684 2.67664225452
-0.359031602361 2.68058959501
-0.357953078448 2.68453693549
-0.356499379825 2.68848427597
-0.354687809493 2.69243161646
-0.352536426067 2.69637895694
-0.350063670955 2.70032629742
-0.347288017566 2.70427363791
-0.344227651959 2.70822097839
-0.340900193171 2.71216831887
-0.337322460043 2.71611565936
-0.333510289711 2.72006299984
-0.329478411135 2.72401034032
-0.325240375184 2.72795768081
-0.320808540852 2.73190502129
-0.316194115328 2.73585236177
-0.31140724387 2.73979970226
-0.306457143809 2.74374704274
-0.301352275638 2.74769438322
-0.296100542975 2.75164172371
-0.290709512406 2.75558906419
-0.285186643672 2.75953640467
-0.279539520529 2.76348374516
-0.27377607277 2.76743108564
-0.26790478045 2.77137842612
-0.261934852104 2.77532576661
-0.255876369914 2.77927310709
-0.24974039602 2.78322044757
-0.243539035695 2.78716778805
-0.237285454689 2.79111512854
-0.230993849686 2.79506246902
-0.22467937247 2.7990098095
-0.218358009978 2.80295714999
-0.212046423867 2.80690449047
-0.205761754525 2.81085183095
-0.199521395565 2.81479917144
-0.193342745678 2.81874651192
-0.187242945359 2.8226938524
-0.181238606379 2.82664119289
-0.175345541945 2.83058853337
-0.169578505372 2.83453587385
-0.163950944685 2.83848321434
-0.15847477998 2.84243055482
-0.153160209604 2.8463778953
-0.148015550288 2.85032523579
-0.143047115321 2.85427257627
-0.138259133773 2.85821991675
-0.133653712569 2.86216725724
-0.129230842095 2.86611459772
-0.124988444863 2.8700619382
-0.120922465646 2.87400927869
-0.117027000523 2.87795661917
-0.113294461332 2.88190395965
-0.109715771234 2.88585130014
-0.106280586452 2.88979864062
-0.10297753869 2.8937459811
-0.0997944924094 2.89769332159
-0.0967188108777 2.90164066207
-0.0937376248937 2.90558800255
-0.0908380981295 2.90953534303
-0.0880076832964 2.91348268352
-0.0852343636937 2.917430024
-0.0825068751881 2.92137736448
-0.0798149042704 2.92532470497
-0.07714925852 2.92927204545
-0.0745020065657 2.93321938593
-0.0718665854394 2.93716672642
-0.06923787406 2.9411140669
-0.0666122324247 2.94506140738
-0.0639875069229 2.94900874787
-0.0613630029768 2.95295608835
-0.0587394269566 2.95690342883
-0.0561187999826 2.96085076932
-0.0535043468009 2.9647981098
-0.0509003633954 2.96874545028
-0.0483120673565 2.97269279077
-0.0457454352715 2.97664013125
-0.0432070315203 2.98058747173
-0.040703832861 2.98453481222
0.040703832861 2.98453481222
0.0432070315203 2.98058747173
0.0457454352715 2.97664013125
0.0483120673565 2.97269279077
0.0509003633954 2.96874545028
0.0535043468009 2.9647981098
0.0561187999826 2.96085076932
0.0587394269566 2.95690342883
0.0613630029768 2.95295608835
0.0639875069229 2.94900874787
0.0666122324247 2.94506140738
0.06923787406 2.9411140669
0.0718665854394 2.93716672642
0.0745020065657 2.93321938593
0.07714925852 2.92927204545
0.0798149042704 2.92532470497
0.0825068751881 2.92137736448
0.0852343636937 2.917430024
0.0880076832964 2.91348268352
0.0908380981295 2.90953534303
0.0937376248937 2.90558800255
0.0967188108777 2.90164066207
0.0997944924094 2.89769332159
0.10297753869 2.8937459811
0.106280586452 2.88979864062
0.109715771234 2.88585130014
0.113294461332 2.88190395965
0.117027000523 2.87795661917
0.120922465646 2.87400927869
0.124988444863 2.8700619382
0.129230842095 2.86611459772
0.133653712569 2.86216725724
0.138259133773 2.85821991675
0.143047115321 2.85427257627
0.148015550288 2.85032523579
0.153160209604 2.8463778953
0.15847477998 2.84243055482
0.163950944685 2.83848321434
0.169578505372 2.83453587385
0.175345541945 2.83058853337
0.181238606379 2.82664119289
0.187242945359 2.8226938524
0.193342745678 2.81874651192
0.199521395565 2.81479917144
0.205761754525 2.81085183095
0.212046423867 2.80690449047
0.218358009978 2.80295714999
0.22467937247 2.7990098095
0.230993849686 2.79506246902
0.237285454689 2.79111512854
0.243539035695 2.78716778805
0.24974039602 2.78322044757
0.255876369914 2.77927310709
0.261934852104 2.77532576661
0.26790478045 2.77137842612
0.27377607277 2.76743108564
0.279539520529 2.76348374516
0.285186643672 2.75953640467
0.290709512406 2.75558906419
0.296100542975 2.75164172371
0.301352275638 2.74769438322
0.306457143809 2.74374704274
0.31140724387 2.73979970226
0.316194115328 2.73585236177
0.320808540852 2.73190502129
0.325240375184 2.72795768081
0.329478411135 2.72401034032
0.333510289711 2.72006299984
0.337322460043 2.71611565936
0.340900193171 2.71216831887
0.344227651959 2.70822097839
0.347288017566 2.70427363791
0.350063670955 2.70032629742
0.352536426067 2.69637895694
0.354687809493 2.69243161646
0.356499379825 2.68848427597
0.357953078448 2.68453693549
0.359031602361 2.68058959501
0.359718788684 2.67664225452
0.36 2.67269491404
0.359862499379 2.66874757356
0.359295804074 2.66480023307
0.358292007327 2.66085289259
0.356846058461 2.65690555211
0.354955992553 2.65295821163
0.352623102301 2.64901087114
0.349852046273 2.64506353066
0.346650889509 2.64111619018
0.343031074314 2.63716884969
0.339007321058 2.63322150921
0.33459746078 2.62927416873
0.329822203326 2.62532682824
0.32470484658 2.62137948776
0.319270934028 2.61743214728
0.313547869339 2.61348480679
0.307564497843 2.60953746631
0.301350665704 2.60559012583
0.294936768108 2.60164278534
0.288353298057 2.59769544486
0.28163040717 2.59374810438
0.274797489442 2.58980076389
0.267882798048 2.58585342341
0.260913104154 2.58190608293
0.253913405307 2.57795874244
0.246906689293 2.57401140196
0.239913757616 2.57006406148
0.232953110814 2.56611672099
0.226040895909 2.56216938051
0.219190914387 2.55822204003
0.21241468731 2.55427469954
0.205721572512 2.55032735906
0.199118927415 2.54638001858
0.192612309846 2.54243267809
0.186205708353 2.53848533761
0.179901793004 2.53453799713
0.173702177417 2.53059065665
0.1676076829 2.52664331616
0.161618595997 2.52269597568
0.155734911459 2.5187486352
0.149956553615 2.51480129471
0.144283570267 2.51085395423
0.138716294553 2.50690661375
0.133255471614 2.50295927326
0.12790234832 2.49901193278
0.122658725745 2.4950645923
0.117526975399 2.49111725181
0.112510021424 2.48716991133
0.107611292061 2.48322257085
0.102834644507 2.47927523036
0.0981842679754 2.47532788988
0.093664570175 2.4713805494
0.0892800526642 2.46743320891
0.0850351805002 2.46348586843
0.0809342514247 2.45953852795
0.0769812694398 2.45559118746
0.0731798271066 2.45164384698
0.0695330002604 2.4476965065
0.0660432581202 2.44374916601
0.062712391004 2.43980182553
0.0595414570886 2.43585448505
0.0565307488919 2.43190714456
0.0536797794459 2.42795980408
0.0509872874826 2.4240124636
0.0484512603967 2.42006512312
0.0460689732865 2.41611778263
0.0438370420164 2.41217044215
0.0417514879932 2.40822310167
0.0398078121996 2.40427576118
0.0380010759721 2.4003284207
0.0363259860502 2.39638108022
0.034776981525 2.39243373973
0.0333483204885 2.38848639925
0.0320341643979 2.38453905877
0.0308286584159 2.38059171828
0.029726006255 2.3766443778
0.028720538328 2.37269703732
0.0278067722759 2.36874969683
0.0269794652033 2.36480235635
0.0262336571958 2.36085501587
0.0255647059101 2.35690767538
0.0249683122264 2.3529603349
0.0244405371247 2.34901299442
0.0239778100926 2.34506565393
0.0235769295022 2.34111831345
0.0232350554982 2.33717097297
0.0229496960324 2.33322363248
0.0227186867544 2.329276292
0.0225401655354 2.32532895152
0.0224125424567 2.32138161103
0.0223344661375 2.31743427055
0.022304787319 2.31348693007
0.0223225206437 2.30953958958
0.0223868055881 2.3055922491
0.0224968675103 2.30164490862
0.0226519797614 2.29769756814
0.0228514277817 2.29375022765
0.0230944760548 2.28980288717
0.0233803387245 2.28585554669
0.0237081545875 2.2819082062
0.0240769670635 2.27796086572
0.0244857096152 2.27401352524
0.0249331969346 2.27006618475
0.0254181220532 2.26611884427
0.0259390593566 2.26217150379
0.0264944733043 2.2582241633
0.0270827324833 2.25427682282
0.0277021284512 2.25032948234
0.0283508986769 2.24638214185
0.0290272527541 2.24243480137
0.029729400962 2.23848746089
0.0304555841774 2.2345401204
0.0312041041084 2.23059277992
0.0319733528255 2.22664543944
0.0327618406048 2.22269809895
0.0335682211786 2.21875075847
0.0343913135968 2.21480341799
0.0352301200398 2.2108560775
0.0360838390814 2.20690873702
0.0369518740693 2.20296139654
0.0378338364654 2.19901405605
0.0387295441562 2.19506671557
0.0396390149037 2.19111937509
0.0405624552393 2.1871720346
0.0415002452184 2.18322469412
0.0424529195298 2.17927735364
0.0434211455017 2.17533001316
0.0444056985583 2.17138267267
0.0454074356612 2.16743533219
0.046427267219 2.16348799171
0.0474661278806 2.15954065122
0.0485249465366 2.15559331074
0.0496046157598 2.15164597026
0.0507059608194 2.14769862977
0.0518297083228 2.14375128929
0.0529764544653 2.13980394881
0.0541466328349 2.13585660832
0.0553404816984 2.13190926784
0.0565580107272 2.12796192736
0.0577989671702 2.12401458687
0.0590628015784 2.12006724639
0.0603486333056 2.11611990591
0.0616552161531 2.11217256542
0.062980904692 2.10822522494
0.0643236219612 2.10427788446
0.0656808294059 2.10033054397
0.06704950007 2.09638320349
0.0684260961782 2.09243586301
0.069806552331 2.08848852252
0.0711862655784 2.08454118204
0.0725600936276 2.08059384156
0.0739223623742 2.07664650107
0.0752668838218 2.07269916059
0.0765869852751 2.06875182011
0.0778755504529 2.06480447962
0.0791250728882 2.06085713914
0.0803277216588 2.05690979866
0.0814754191433 2.05296245818
0.0825599301309 2.04901511769
0.0835729612473 2.04506777721
0.0845062692979 2.04112043673
0.0853517767995 2.03717309624
0.0861016926736 2.03322575576
0.0867486358238 2.02927841528
0.0872857591307 2.02533107479
0.0877068712677 2.02138373431
0.0880065536862 2.01743639383
0.088180270131 2.01348905334
0.0882244661355 2.00954171286
0.0881366561032 2.00559437238
0.0879154958042 2.00164703189
0.087560838397 1.99769969141
0.087073772419 1.99375235093
0.0864566405623 1.98980501044
0.085713038455 1.98585766996
0.0848477930947 1.98191032948
0.0838669210091 1.97796298899
0.0827775666551 1.97401564851
0.0815879219781 1.97006830803
0.0803071284532 1.96612096754
0.078945163289 1.96217362706
0.0775127118007 1.95822628658
0.0760210282348 1.95427894609
0.0744817875551 1.95033160561
0.0729069308721 1.94638426513
0.0713085073111 1.94243692464
0.0696985151722 1.93848958416
0.0680887452293 1.93454224368
0.0664906289592 1.9305949032
0.064915094374 1.92664756271
0.0633724319605 1.92270022223
0.0618721730188 1.91875288175
0.0604229824276 1.91480554126
0.0590325675703 1.91085820078
0.0577076048212 1.9069108603
0.0564536846411 1.90296351981
0.0552752759533 1.89901617933
0.054175710089 1.89506883885
0.053157184201 1.89112149836
0.0522207836606 1.88717415788
0.0513665225838 1.8832268174
0.0505934012756 1.87927947691
0.0498994790629 1.87533213643
0.0492819606919 1.87138479595
0.0487372942184 1.86743745546
0.0482612781186 1.86349011498
0.0478491751946 1.8595427745
0.0474958307541 1.85559543401
0.0471957925054 1.85164809353
0.0469434296294 1.84770075305
0.0467330485679 1.84375341256
0.0465590032022 1.83980607208
0.0464157972856 1.8358587316
0.0462981772256 1.83191139111
0.046201213592 1.82796405063
0.0461203700373 1.82401671015
0.0460515586535 1.82006936966
0.0459911811452 1.81612202918
0.0459361555576 1.8121746887
0.0458839286594 1.80822734822
0.045832474425 1.80428000773
0.0457802793855 1.80033266725
0.0457263159118 1.79638532677
0.0456700047499 1.79243798628
0.0456111683414 1.7884906458
0.0455499766256 1.78454330532
0.0454868871338 1.78059596483
0.0454225812457 1.77664862435
0.0453578984853 1.77270128387
0.0452937706911 1.76875394338
0.0452311578043 1.7648066029
0.0451709868883 1.76085926242
0.0451140958223 1.75691192193
0.0450611829144 1.75296458145
0.0450127634597 1.74901724097
0.0449691340327 1.74506990048
0.0449303450631 1.74112256
0.0448961820013 1.73717521952
0.0448661551472 1.73322787903
0.0448394979937 1.72928053855
0.0448151737354 1.72533319807
0.0447918894137 1.72138585758
0.0447681170134 1.7174385171
0.0447421207047 1.71349117662
0.0447119893215 1.70954383613
0.0446756731026 1.70559649565
0.0446310236792 1.70164915517
0.0445758362744 1.69770181468
0.0445078930923 1.6937544742
0.0444250068975 1.68980713372
0.044325063834 1.68585979324
0.0442060645921 1.68191245275
0.0440661631014 1.67796511227
0.0439037020108 1.67401777179
0.0437172442997 1.6700704313
0.0435056004564 1.66612309082
0.0432678507537 1.66217575034
0.0430033622435 1.65822840985
0.0427118001916 1.65428106937
0.0423931337633 1.65033372889
0.0420476358741 1.6463863884
0.0416758772078 1.64243904792
0.0412787145057 1.63849170744
0.0408572733247 1.63454436695
0.0404129255574 1.63059702647
0.0399472621046 1.62664968599
0.0394620611836 1.6227023455
0.0389592528458 1.61875500502
0.0384408803653 1.61480766454
0.0379090592394 1.61086032405
0.0373659346138 1.60691298357
0.0368136380023 1.60296564309
0.0362542442193 1.5990183026
0.0356897294678 1.59507096212
0.0351219315341 1.59112362164
0.0345525130282 1.58717628115
0.0339829285669 1.58322894067
0.0334143967368 1.57928160019
0.0328478775853 1.57533425971
0.0322840562754 1.57138691922
0.031723333405 1.56743957874
0.0311658223372 1.56349223826
0.0306113537177 1.55954489777
0.0300594871703 1.55559755729
0.0295095299757 1.55165021681
0.028960562346 1.54770287632
0.0284114687247 1.54375553584
0.0278609743672 1.53980819536
0.0273076863045 1.53586085487
0.0267501376584 1.53191351439
0.026186834173 1.52796617391
0.0256163017592 1.52401883342
0.0250371338086 1.52007149294
0.024448037038 1.51612415246
0.0238478746615 1.51217681197
0.023235705764 1.50822947149
0.0226108198581 1.50428213101
0.0219727657468 1.50033479052
0.0213213739775 1.49638745004
0.0206567723624 1.49244010956
0.0199793942361 1.48849276907
0.0192899793295 1.48454542859
0.018589567347 1.48059808811
0.0178794845315 1.47665074762
0.0171613236898 1.47270340714
0.0164369183203 1.46875606666
0.0157083116254 1.46480872617
0.0149777213103 1.46086138569
0.0142475011515 1.45691404521
0.0135201003728 1.45296670473
0.0127980218842 1.44901936424
0.0120837804279 1.44507202376
0.0113798616293 1.44112468328
0.0106886828832 1.43717734279
0.0100125569079 1.43323000231
0.00935365868891 1.42928266183
0.00871399640146 1.42533532134
0.00809538676754 1.42138798086
0.00749943515634 1.41744064038
0.00692752059766 1.41349329989
0.00638078573922 1.40954595941


==> Images/data/reconstruction_violins/vert_err_p90_mm_rigid_tail.dat <==
% x log10_error_mm
0.192604858462 2.91262612811
0.233037705347 2.91256213734
0.270583832472 2.91346853926
0.232043338594 2.91246597135
0.197119263318 2.9129072646
0.306569078777 2.9131020027
0.197303275987 2.92057323821
0.266849342165 2.92900390489
0.274105692303 2.91332173522
0.31043208894 2.91198053674
0.200184817139 2.91344628079
0.289791317048 2.91306551013
0.363009753504 2.9136519018
0.303922065582 2.91671733448
0.209063033427 2.91365468285
0.279219231302 2.91194450171
0.209394706953 2.91273421675
0.304672059992 2.9138097793
0.314645813478 2.91502383667
0.197420308706 2.91841922347
0.31113568199 2.92556320796
0.261438877822 2.93353316333
0.203448341533 2.94139289213
0.17188155706 2.91872236659
0.320069056959 2.92707119202
0.188626470799 2.9349243307
0.28272051915 2.91326739511
0.375249670488 2.9165417509
0.232968194289 2.91390293341
0.312976536365 2.91478409619
0.231972243707 2.91580311825
0.165328191673 2.91700719552
0.206843717626 2.91446069643
0.226188398392 2.91411518676
0.339599056271 2.91837245901
0.263662025494 2.91379801241
0.163215097708 2.91739946768
0.227063527137 2.92104106091
0.343016716721 2.92794890673
0.282997716307 2.93565336928
0.178374077387 2.94257756977
0.172864656356 2.91169948166
0.244147248161 2.91219418573
0.276824926475 2.9125781197
0.338302618885 2.91427383243
0.304964067715 2.93633892524
0.251066776091 2.91315668726
0.368665079073 2.91419064112
0.223724013171 2.91508298562
0.264304344086 2.91400217452
0.302850081558 2.91568693954
0.272403083934 2.91443367908
0.313400863857 2.91533232188
0.279701869509 2.91414697222
0.228397919951 2.91518517988
0.185217576224 2.91507579792
0.280592873455 2.92024924924
0.29502515386 2.92667249953
0.281418796462 2.93306618105
0.232118449819 2.94463723
0.186551663011 2.91249508926
0.379837110717 2.91250478399
0.374671825893 2.91255406488
0.212685197045 2.91252404311
0.221652066249 2.91335652356
0.165406432626 2.91239560042
0.281667118557 2.93118113271
0.274660632081 2.93944444703
0.2510173535 2.9117211802
0.331411035784 2.91331212344
0.238327081017 2.91333853106
0.238055451927 2.91275991423
0.189492216625 2.91283813149
0.197157021102 2.91294694475
0.305648661999 2.91284344483
0.171901142323 2.91227347817
0.303624532159 2.91402866945
0.322173308024 2.91746056994
0.173373452765 2.93493914147
0.16394393105 2.94308336869
0.350644723133 2.91236975164
0.16486030447 2.91239621662
0.350182000181 2.91275735427
0.376365734616 2.91303568561
0.301524659049 2.91349044075
0.277185445288 2.91276159925
0.333054649314 2.91578873437
0.183337308732 2.92991713172
0.328241697249 2.93845067262
0.212978733283 2.9138194124
0.243488834036 2.91176610053
0.285759743237 2.91477935486
0.222952862648 2.91517876726
0.224256648761 2.91371618488
0.272114535636 2.91508949634
0.255648915869 2.91417294153
0.356293454098 2.91537638711
0.214341012134 2.91463160592
0.270106930991 2.91463715548
0.37327483651 2.91626164019
0.37964375754 2.91577232266
0.36415973367 2.92535729625
0.288712887858 2.932159373
0.237567960246 2.94142152924
0.347962923777 2.91160513888
0.354307032914 2.94402566398
0.325816112111 2.91216508009
0.253753386193 2.91273606391
0.192150691402 2.91223908961
0.289003923963 2.91196885003
0.342970239208 2.91271088355
0.287436328901 2.94039749007
0.379450559909 2.91237863835
0.320566906351 2.92933584099
0.214902427807 2.93519312457
0.232092205202 2.94459705989
0.311256707092 2.91197092769
0.341702307554 2.91218260212
0.319790157533 2.91256051637
0.333897631491 2.91333018176
0.369808624483 2.91292589043
0.3717876221 2.91249129562
0.288251427494 2.92753197695
0.232851912068 2.91478687
0.37490981082 2.91460711603
0.182838745052 2.91348235318
0.345107867315 2.91337144124
0.378123792915 2.9156920894
0.262825992585 2.91628295128
0.319834664359 2.91523554305
0.273209741629 2.91422048331
0.231966487694 2.91513929051
0.25183042426 2.91688308935
0.318723232772 2.91527600979
0.205376721179 2.91914135382
0.178899019462 2.92606698558
0.209432642779 2.93248766836
0.322834914151 2.94094710508
0.162952418204 2.95082569298
0.186854990666 2.91123634272
0.273646948957 2.91224564311
0.327921974127 2.91201316046
0.1687345059 2.91270423984
0.321505573919 2.91223276312
0.260056196595 2.91187852714
0.294458637115 2.91255643152
0.189144864125 2.91422458484
0.322795792266 2.91213473936
0.300004588566 2.91255519957
0.212423306924 2.91343084801
0.343308872691 2.91504488624
0.2193640671 2.92238576659
0.278935211688 2.93042540757
0.181635393688 2.93812089533
0.343639981093 2.91284104735
0.335262761164 2.91566550262
0.327667024826 2.9169575188
0.273381775493 2.91571143299
0.239645482356 2.91318080585
0.206531291332 2.91616854059
0.30544196028 2.91658135735
0.257527764239 2.9162885762
0.181060271371 2.9169703878
0.259780230324 2.91307813878
0.276285199537 2.91795103194
0.361406572937 2.92241422697
0.357948748989 2.93043340348
0.246970823409 2.93967254095
0.224276272497 2.94848101955
0.307955817063 2.91282883299
0.216867436655 2.91162284596
0.179100020219 2.91227364037
0.193360458604 2.91222676097
0.294743167052 2.91314312199
0.216512468525 2.91229164461
0.250982822728 2.91336467819
0.327219195007 2.913928885
0.330789648366 2.92980547855
0.236589666072 2.93621058295
0.172738874755 2.94447047263
0.190493171245 2.93183433364
0.184976673092 2.94081255367
0.218874665154 2.91223607237
0.230968440556 2.91157950295
0.178655274892 2.93216188308
0.318345788633 2.91606924664
0.211978474216 2.91625173966
0.282030474693 2.9139769059
0.301634944543 2.91734140295
0.294045485148 2.91499891756
0.26074779394 2.9139928686
0.354381963943 2.91859612796
0.369024528307 2.91671277477
0.234630557743 2.91444107109
0.2868853583 2.91400366086
0.366313948487 2.91676983197
0.321766330876 2.91972728958
0.217418643941 2.924256849
0.213710529916 2.93369571195
0.339054873655 2.94353678051
0.254220283982 2.90776339025
0.294418604136 2.90843124841
0.3241180477 2.89623097191
0.187667165878 2.90487746338
0.326905947149 2.89544355572
0.331047282422 2.90700660888
0.192922608022 2.93812982061
0.201016784952 2.93908578023
0.323819255797 2.90668337679
0.250371473642 2.90387511689
0.35696458647 2.89529879427
0.354547235449 2.90228497883
0.340472788297 2.92685906166
0.192175176147 2.92454121842
0.346568507912 2.89445631874
0.183890010237 2.89468741084
0.353533141758 2.92801495641
0.217602776556 2.92100526119
0.228890270363 2.91412668665
0.366150006799 2.89655154663
0.34257451104 2.90603678239
0.227756914046 2.9330135449
0.243136740115 2.93983314321
0.361180991803 2.91787389033
0.301309600066 2.91628645481
0.336639160647 2.91123926935
0.193447404306 2.96688790753
0.278816153064 2.9759281777
0.350364206185 2.95798771981
0.25869064618 2.98363275561
0.31551627875 2.96455614516
0.209565165652 2.98271745729
0.249924815529 2.98453481222
0.187020521724 2.9632679169
0.222344007945 2.96522935612
0.366465490851 2.98387422273
0.31799466599 2.96373763358
0.161663328564 2.96556917181
0.292612111074 2.96715716153
0.354995135152 2.96548770114
0.266069199668 2.96758470775
0.248940391576 2.96710981466
0.263183867708 2.96559542628
0.37824666036 2.96522613983
0.176194012669 2.95387148538
0.362300533162 2.9544848946
0.246516068013 2.95885699684
0.288190448531 2.96473871215
0.20130876991 2.96908589711
0.22541853917 2.96959531105
0.224540381969 2.96088729
0.364868238912 2.9607870942
0.376227960543 2.95857630558
0.218853432841 2.95805250885
0.235233995759 2.95669951111
0.196707935102 2.95710069482
0.304608792696 2.95547587562
0.217097093124 2.95522325852
0.241081819672 2.9550586361
0.261235991099 2.95436533836
0.360336130461 2.95392513139
0.258500822737 2.95415867959
0.176282114198 2.95136358049
0.204888859743 2.93780649842
0.336119592495 2.91901677011
0.294171168684 2.91394556042
0.370053558779 2.89970925128
0.284929912683 2.95457348806
0.323788247641 2.95431569268
0.291471799943 2.96281992712
0.313773560814 2.96623534333
0.364381139001 2.96884449347
0.275536487676 2.97074274331
0.329529071336 2.95970077592
0.301707268923 2.96375777517
0.303638204575 2.96346962402
0.200352847543 2.95615230299
0.331242461295 2.95714499112
0.188457926165 2.96017622384
0.29285985078 2.95509837927
0.327659204056 2.95803084545
0.37471873197 2.95576004475
0.266295749107 2.95437102104
0.190304802336 2.95597717857
0.163447836618 2.94700233138
0.245171907205 2.93117703294
0.281051033825 2.9207925004
0.287358154898 2.9018191288
0.169156378275 2.95543922162
0.257138052267 2.95520633183
0.182940950196 2.95860741822
0.227926072203 2.9642397709
0.27857924744 2.97263902776
0.277795917659 2.97407572096
0.347476208324 2.96633655301
0.229776156864 2.96337878955
0.193490486628 2.96530702793
0.262362524289 2.96247228831
0.238986175202 2.96215838285
0.240079425944 2.96164172882
0.350400544568 2.96049028735
0.204694824693 2.96162319727
0.295820372482 2.95956178731
0.339195701132 2.96099677114
0.265112044048 2.95934425561
0.324369604468 2.95836218897
0.331891447246 2.95317664269
0.299804165597 2.93566569605
0.213126211416 2.91842008706
0.230533308745 2.9023275334
0.376870458719 2.89543994738
0.191377589131 2.95916010519
0.351086360084 2.95881415717
0.308878734418 2.96101753319
0.350317375613 2.96714684058
0.348141064525 2.97171115904
0.237593540967 2.9649105121
0.290067539495 2.96217217772
0.349779692054 2.96260098813
0.368553897715 2.96059211899
0.335787721317 2.96105867739
0.366030498499 2.95961682956
0.269322162402 2.95859654217
0.300250764853 2.95787782788
0.204260557412 2.95708597715
0.225711568184 2.9563708528
0.298985808744 2.96029936125
0.311518155853 2.96074841952
0.295708384989 2.95030506041
0.324123846745 2.93010389346
0.168035420337 2.91669511345
0.369110953413 2.9068723194
0.195513353267 2.89849934285
0.352134993447 2.95224274253
0.210150730586 2.95630065328
0.320419055214 2.95951273215
0.352287331075 2.96685775442
0.340985020271 2.97288154851
0.222334946638 2.96487318006
0.331735428788 2.96470671312
0.222678340681 2.96175061469
0.379151791907 2.961688807
0.299753240245 2.95897680891
0.37754278188 2.96268886582
0.362876783213 2.96243486169
0.352404099468 2.96158833263
0.174302490813 2.95690086647
0.202763304039 2.96158627657
0.267053740295 2.95900559152
0.377876589176 2.95158662718
0.354735520755 2.93530457044
0.185758489623 2.92153826366
0.362145501633 2.90550354389
0.351311783504 2.89676831441
0.237188628932 2.95570618463
0.342711493102 2.95613048594
0.186309528927 2.96032372896
0.278694282913 2.96493669146
0.330062699017 2.9743122946
0.333267788722 2.97078946897
0.360744631139 2.96525732532
0.241895355679 2.96453641447
0.180518443429 2.96330426225
0.373015206924 2.9633789049
0.244519743606 2.96271616149
0.276174524706 2.96236028785
0.20732802424 2.96225592079
0.249008572593 2.96032974081
0.339165082137 2.96017976827
0.309512124793 2.96001114346
0.352145262741 2.96118756487
0.271452259612 2.96133542236
0.262005816525 2.95274583864
0.298395402349 2.93443387359
0.314038390495 2.92322206579
0.361932051477 2.91564010526
0.286957578518 2.90390683388

